Collaborative Filtering with Stability

Collaborative filtering (CF) is a popular technique in today's recommender systems, and matrix approximation-based CF methods have achieved great success in both rating prediction and top-N recommendation tasks. However, real-world user-item rating matrices are typically sparse, incomplete and noisy, which introduce challenges to the algorithm stability of matrix approximation, i.e., small changes in the training data may significantly change the models. As a result, existing matrix approximation solutions yield low generalization performance, exhibiting high error variance on the training data, and minimizing the training error may not guarantee error reduction on the test data. This paper investigates the algorithm stability problem of matrix approximation methods and how to achieve stable collaborative filtering via stable matrix approximation. We present a new algorithm design framework, which (1) introduces new optimization objectives to guide stable matrix approximation algorithm design, and (2) solves the optimization problem to obtain stable approximation solutions with good generalization performance. Experimental results on real-world datasets demonstrate that the proposed method can achieve better accuracy compared with state-of-the-art matrix approximation methods and ensemble methods in both rating prediction and top-N recommendation tasks.

==> fig/TOPN/GAP/data.txt <==
0.1	0.2333
0.3	0.23573
0.5	0.234858
0.7	0.234749
0.9	0.232026

==> fig/TOPN/GAP/fraction/data.txt <==
10	0.999800769	1	1	1	1
20	0.961801051	0.983952648	0.9949161	0.998897544	0.999829412
30	0.89986302	0.963639326	0.974456379	0.984409671	0.992515776
40	0.799976194	0.951738277	0.968016051	0.978086463	0.9891002
50	0.737357721	0.891387096	0.965201987	0.975772069	0.98846877
60	0.696812553	0.843190935	0.940690168	0.975008879	0.988650816
70	0.665196513	0.802156918	0.900468989	0.971336148	0.989020635
80	0.638267184	0.768756707	0.869635871	0.949722413	0.989377087
90	0.609236059	0.741664428	0.842602789	0.923705219	0.985720269
100	0.583566406	0.71521249	0.816380635	0.902830485	0.97390897
110	0.562142991	0.69038241	0.794834371	0.885914281	0.959459924
120	0.539528006	0.661741473	0.774848858	0.870991026	0.946737125
130	0.505777072	0.631539148	0.752588416	0.855867267	0.937440087
140	0.460444623	0.594899678	0.724261921	0.840703408	0.930042431
150	0.411041617	0.542515203	0.675595371	0.823319996	0.922721156
160	0.371362119	0.485006728	0.605080208	0.797454295	0.912252282
170	0.34221451	0.439587712	0.545205781	0.742144366	0.897489431
180	0.322429502	0.410664796	0.507666269	0.672544522	0.865420824
190	0.308909778	0.392742251	0.485077382	0.626466069	0.818426416
200	0.299181815	0.380437647	0.470732089	0.599527192	0.782925047
210	0.291681041	0.371391399	0.460864728	0.583267878	0.759549419
220	0.285121047	0.363704761	0.452962309	0.572762085	0.744933604
230	0.279216034	0.356842419	0.445840266	0.564692897	0.73469897
240	0.273517254	0.350087649	0.438820703	0.557690521	0.727030155
250	0.268012613	0.343229763	0.431772497	0.550809719	0.720523628
260	0.262796317	0.336623939	0.424897425	0.543624661	0.714220789
270	0.257958751	0.330557249	0.418100644	0.536459971	0.708103814
280	0.253576298	0.324932306	0.41158457	0.529707747	0.702088683
290	0.249699243	0.319765022	0.405455501	0.522972073	0.696386084
300	0.246100985	0.31529091	0.399825466	0.516555297	0.690523717
310	0.243060957	0.311312012	0.394800126	0.510526798	0.684957334
320	0.240416209	0.307689566	0.390169429	0.504810196	0.679907806
330	0.238083356	0.304458581	0.385995756	0.499567165	0.674937844
340	0.235977106	0.301498754	0.382315386	0.494797707	0.670319878
350	0.23399434	0.298880103	0.378803059	0.490405706	0.66603163
360	0.232104507	0.296435223	0.375586714	0.486381615	0.662056551
370	0.230311425	0.294052722	0.372648529	0.482746439	0.658462112
380	0.22857181	0.29170332	0.369647965	0.479295854	0.65513374
390	0.226825831	0.289288992	0.366742243	0.47594393	0.651839739
400	0.225056937	0.287036342	0.363912903	0.4726773	0.648714417
410	0.223340237	0.284709854	0.361172677	0.46948196	0.645673115
420	0.221600623	0.282415193	0.358374527	0.466377007	0.642898517
430	0.21986992	0.280152358	0.355645758	0.463231316	0.639843848
440	0.218108664	0.277872973	0.352925263	0.46019638	0.636968679
450	0.21628312	0.275563035	0.350241687	0.457167172	0.634185169
460	0.214402198	0.273380402	0.347642132	0.454153878	0.631644174
470	0.212624392	0.271150666	0.344923547	0.451090298	0.628951687
480	0.210791846	0.26882036	0.342251429	0.448005713	0.626590827
490	0.2089262	0.266646637	0.33955194	0.444921129	0.623977905
500	0.207079651	0.264446181	0.336886823	0.441965121	0.621595404
510	0.205164356	0.262278188	0.334203883	0.439033302	0.619325567
520	0.203263066	0.26005609	0.331629152	0.436140946	0.616997807
530	0.201403149	0.25787282	0.329084974	0.433242862	0.61472606
540	0.19956551	0.255739836	0.326484783	0.430363238	0.612532606
550	0.197694136	0.253554656	0.323933603	0.42755363	0.610295232
560	0.195857134	0.251415943	0.321507818	0.424773939	0.608168612
570	0.193995944	0.249332607	0.319015199	0.422052172	0.60595097
580	0.192140483	0.247160158	0.316546131	0.419318947	0.603884184
590	0.19029266	0.244963521	0.31410125	0.416594634	0.601725101
600	0.188342357	0.242773249	0.311609267	0.413910421	0.599874096
610	0.186443612	0.240533965	0.309138289	0.411284768	0.59783468
620	0.184534047	0.238311868	0.306679406	0.408645112	0.59576853
630	0.182645487	0.236007659	0.304130772	0.405988907	0.5936731
640	0.180797027	0.23376201	0.301596142	0.403458096	0.591644505
650	0.178872185	0.231524635	0.299122618	0.400855358	0.589698658
660	0.17698999	0.229285988	0.296661825	0.398151413	0.587654786
670	0.175154261	0.226905396	0.294155838	0.395566498	0.585784049
680	0.173209687	0.224591003	0.291619935	0.392847913	0.583896761
690	0.171261293	0.222221232	0.289131771	0.390179614	0.582046392
700	0.169263888	0.219924025	0.286655702	0.387463575	0.579924228
710	0.167316131	0.217726751	0.284119799	0.384876114	0.57793828
720	0.165419933	0.215380532	0.281624633	0.382233275	0.576014711
730	0.163451171	0.213041951	0.279163839	0.379681459	0.574045313
740	0.161459494	0.210755564	0.276687133	0.377125824	0.572008443
750	0.159538471	0.208473633	0.274192604	0.374531997	0.570040317
760	0.157595806	0.206157967	0.271654791	0.372032376	0.568093197
770	0.155662689	0.203879219	0.269118252	0.369431548	0.566135256
780	0.153783677	0.201539364	0.266652366	0.366933836	0.564205958
790	0.151864563	0.199295625	0.264166748	0.364539241	0.562342222
800	0.149985551	0.197067162	0.261702772	0.362065081	0.560433293
810	0.148103356	0.194822149	0.259391562	0.359606833	0.558593745
820	0.146174695	0.192657975	0.257001422	0.35717341	0.556710913
830	0.144366973	0.190484253	0.254588368	0.354824645	0.554892371
840	0.142559251	0.188304802	0.252258698	0.352485427	0.553052822
850	0.140776353	0.186184548	0.249957671	0.350172306	0.551229187
860	0.139029101	0.18416741	0.247750214	0.347891649	0.549516944
870	0.137269754	0.182108262	0.2454651	0.345662549	0.547844801
880	0.135561966	0.18018533	0.243291378	0.343463366	0.546138922
890	0.133899371	0.178247757	0.241120839	0.341399762	0.544457868
900	0.13226351	0.17628727	0.239031137	0.339294148	0.5428672
910	0.13068239	0.174422897	0.236894334	0.337275101	0.541304539
920	0.129127367	0.17257953	0.23480145	0.335271967	0.539720872
930	0.127525241	0.170728525	0.232753122	0.333218547	0.53817858
940	0.126023686	0.169006733	0.230836555	0.331265698	0.536781415
950	0.12456987	0.167288124	0.229009738	0.329379684	0.535366427
960	0.123214079	0.165662447	0.227133908	0.32749176	0.533969261
970	0.121823915	0.164020858	0.225272718	0.325759784	0.532609014
980	0.120457939	0.162468381	0.223513371	0.324037993	0.531327059
990	0.119085598	0.160935	0.221829771	0.322374125	0.529950899
1000	0.117739991	0.15943981	0.22017927	0.320801279	0.528737688


==> fig/TOPN/Surrogate/_Exp_Train_VS_Test.txt <==
1	0.457582	0.104902
2	0.463521	0.111656
3	0.463203	0.114706
4	0.462672	0.117647
5	0.462672	0.118627
6	0.462672	0.119717
7	0.462672	0.120479
8	0.46193	0.12037
9	0.45684	0.120479
10	0.455992	0.120153
11	0.444221	0.11841
12	0.443902	0.116558
13	0.443902	0.116122
14	0.443902	0.115468
15	0.443902	0.115468
16	0.443902	0.115577
17	0.442312	0.115359
18	0.421421	0.113834
19	0.419194	0.113834
20	0.419194	0.114379
21	0.419088	0.113943
22	0.418876	0.114161
23	0.419088	0.115033
24	0.418452	0.115359
25	0.418452	0.114815
26	0.418558	0.114815
27	0.418558	0.115359
28	0.418558	0.116231
29	0.418558	0.116122
30	0.418982	0.116558
31	0.419088	0.116558
32	0.419406	0.11634
33	0.419618	0.116776
34	0.419512	0.11634
35	0.420042	0.115795
36	0.419088	0.116013
37	0.419194	0.11634
38	0.41983	0.115904
39	0.419406	0.115686
40	0.419406	0.115468
41	0.419088	0.115577
42	0.419088	0.115468
43	0.419194	0.115577
44	0.4193	0.115359
45	0.430011	0.114924
46	0.419512	0.114706
47	0.419406	0.114924
48	0.419406	0.115033
49	0.420042	0.115033
50	0.421633	0.115142
51	0.436161	0.115359
52	0.43298	0.116122
53	0.441251	0.116231
54	0.432556	0.116231
55	0.43245	0.116122
56	0.432662	0.11634
57	0.432556	0.11634
58	0.433192	0.116558
59	0.434358	0.117102
60	0.43351	0.116993
61	0.433722	0.116993
62	0.43351	0.116558
63	0.433722	0.116885
64	0.43351	0.116667
65	0.43351	0.116776
66	0.43351	0.116776
67	0.43351	0.116885
68	0.433404	0.116776
69	0.433404	0.116776
70	0.43351	0.116993
71	0.433828	0.116885
72	0.434358	0.117102
73	0.434358	0.116993
74	0.434571	0.117102
75	0.434571	0.117211
76	0.435737	0.116993
77	0.436479	0.116885
78	0.436903	0.116885
79	0.437964	0.116993
80	0.439979	0.11732
81	0.4421	0.116993
82	0.443266	0.116885
83	0.444645	0.117102
84	0.445387	0.117102
85	0.446766	0.117429
86	0.449947	0.117647
87	0.452386	0.117756
88	0.455143	0.117974
89	0.455992	0.117974
90	0.45737	0.118192
91	0.457582	0.11841
92	0.458112	0.118627
93	0.458749	0.118627
94	0.459067	0.119281
95	0.459915	0.119172
96	0.460233	0.119063
97	0.461824	0.120153
98	0.463521	0.120588
99	0.465217	0.121133
100	0.467869	0.121786
101	0.468929	0.121569
102	0.471156	0.121569
103	0.473383	0.122113
104	0.474867	0.122331
105	0.475292	0.122658
106	0.478155	0.122876
107	0.478685	0.123529
108	0.480488	0.123747
109	0.481442	0.124292
110	0.481442	0.124292
111	0.483457	0.125163
112	0.485048	0.125817
113	0.486957	0.12658
114	0.488759	0.127451
115	0.492259	0.128431
116	0.495652	0.129085
117	0.5	0.129412
118	0.503287	0.13061
119	0.505726	0.131373
120	0.508484	0.131808
121	0.510817	0.133224
122	0.51368	0.134096
123	0.516967	0.134532
124	0.519512	0.13573
125	0.522375	0.136057
126	0.524496	0.137255
127	0.526405	0.137691
128	0.529692	0.138126
129	0.531707	0.139434
130	0.534358	0.140959
131	0.53701	0.141068
132	0.539555	0.141939
133	0.541888	0.14281
134	0.544115	0.144009
135	0.54666	0.145207
136	0.549311	0.145861
137	0.551326	0.145969
138	0.552386	0.146841
139	0.553659	0.147495
140	0.554507	0.147712
141	0.555779	0.148475
142	0.555779	0.14902
143	0.555567	0.148693
144	0.555992	0.149673
145	0.55631	0.150218
146	0.556628	0.150871
147	0.557582	0.151743
148	0.55737	0.15207
149	0.557052	0.152397
150	0.554931	0.152614
151	0.555249	0.152505
152	0.553765	0.152941
153	0.553446	0.153595
154	0.553128	0.153486
155	0.551432	0.153704
156	0.550795	0.154139
157	0.550795	0.154139
158	0.550477	0.154031
159	0.550371	0.153486
160	0.548887	0.153922
161	0.548674	0.154031
162	0.54878	0.153704
163	0.548144	0.153813
164	0.54825	0.153922
165	0.54825	0.154139
166	0.548038	0.154031
167	0.548038	0.154684
168	0.547508	0.154248
169	0.546978	0.15512
170	0.54719	0.15512
171	0.54825	0.155229
172	0.548674	0.15512
173	0.549099	0.15512
174	0.549311	0.154466
175	0.549099	0.155556
176	0.549417	0.155229
177	0.550159	0.155338
178	0.550265	0.156209
179	0.551113	0.156645
180	0.552068	0.157081
181	0.553022	0.157734
182	0.554083	0.15817
183	0.555992	0.157952
184	0.55684	0.158606
185	0.557582	0.159041
186	0.558006	0.159695
187	0.559279	0.159477
188	0.560339	0.159368
189	0.561188	0.159477
190	0.561188	0.159695
191	0.56193	0.160131
192	0.563521	0.16122
193	0.565748	0.161656
194	0.56702	0.162092
195	0.568293	0.162963
196	0.57052	0.163508
197	0.572004	0.163617
198	0.573277	0.163834
199	0.574019	0.164161
200	0.57614	0.163943
201	0.576988	0.164161
202	0.577943	0.164706
203	0.578261	0.165904
204	0.579215	0.16634
205	0.580488	0.16634
206	0.582609	0.166667
207	0.583351	0.16732
208	0.584624	0.168083
209	0.586002	0.168192
210	0.587169	0.168845
211	0.587805	0.169717
212	0.588547	0.169935
213	0.589502	0.169608
214	0.590562	0.170261
215	0.592895	0.170697
216	0.594168	0.171351
217	0.59544	0.17146
218	0.596076	0.171895
219	0.597137	0.172767
220	0.598091	0.173638
221	0.599788	0.173965
222	0.600636	0.174619
223	0.601166	0.175054
224	0.601803	0.175272
225	0.602545	0.176035
226	0.60403	0.177233
227	0.605938	0.178105
228	0.606681	0.178867
229	0.607317	0.17854
230	0.608378	0.178976
231	0.609438	0.178649
232	0.611135	0.178649
233	0.612195	0.178649
234	0.61315	0.179194
235	0.613998	0.179303
236	0.614952	0.17963
237	0.615907	0.179956
238	0.616225	0.180065
239	0.617497	0.180174
240	0.618134	0.180501
241	0.618558	0.181481
242	0.620255	0.18159
243	0.621315	0.181046
244	0.622375	0.181373
245	0.62333	0.181373
246	0.624072	0.181699
247	0.625133	0.18268
248	0.625345	0.183551
249	0.625239	0.184314
250	0.625557	0.184858
251	0.626087	0.184641
252	0.626511	0.185076
253	0.626511	0.184858
254	0.62842	0.184967
255	0.628208	0.185294
256	0.629162	0.185185
257	0.629799	0.185512
258	0.630859	0.185839
259	0.631177	0.186601
260	0.631601	0.186928
261	0.631283	0.187364
262	0.631919	0.188017
263	0.632556	0.187908
264	0.632874	0.188017
265	0.634464	0.188126
266	0.634358	0.188562
267	0.636161	0.188671
268	0.637222	0.188344
269	0.638388	0.18878
270	0.639236	0.188998
271	0.639873	0.189434
272	0.640933	0.189325
273	0.641463	0.189107
274	0.641994	0.189542
275	0.642312	0.189434
276	0.643478	0.189107
277	0.644433	0.189216
278	0.644963	0.189651
279	0.645281	0.189325
280	0.645705	0.189651
281	0.646766	0.189869
282	0.64719	0.189651
283	0.646766	0.190196
284	0.647296	0.190305
285	0.647296	0.189978
286	0.646872	0.190305
287	0.646978	0.19085
288	0.648038	0.190523
289	0.648144	0.190959
290	0.647826	0.191176
291	0.648038	0.192048
292	0.64878	0.19183
293	0.649629	0.191721
294	0.650795	0.191721
295	0.652068	0.19183
296	0.652386	0.192048
297	0.653022	0.192375
298	0.653552	0.19281
299	0.654083	0.193028
300	0.654083	0.193464
301	0.655037	0.193791
302	0.654931	0.194662
303	0.655885	0.19488
304	0.656098	0.194989
305	0.656416	0.195316
306	0.657688	0.195316
307	0.658643	0.195643
308	0.658749	0.196296
309	0.659491	0.196078
310	0.660021	0.196514
311	0.659915	0.19695
312	0.660233	0.197059
313	0.660127	0.197168
314	0.660445	0.19793
315	0.661506	0.197821
316	0.661718	0.19793
317	0.661718	0.198693
318	0.66246	0.198802
319	0.662884	0.199129
320	0.663203	0.199782
321	0.663627	0.200109
322	0.663733	0.200218
323	0.663627	0.200763
324	0.663839	0.200763
325	0.663733	0.200218
326	0.663839	0.200436
327	0.665217	0.200654
328	0.665111	0.200871
329	0.666066	0.201089
330	0.666914	0.201198
331	0.66755	0.201089
332	0.66755	0.201198
333	0.668187	0.201961
334	0.668505	0.20207
335	0.669565	0.202614
336	0.669777	0.203377
337	0.669671	0.203595
338	0.670626	0.203486
339	0.670944	0.203595
340	0.671686	0.203704
341	0.672641	0.203704
342	0.673277	0.204031
343	0.672747	0.204357
344	0.673171	0.204902
345	0.674125	0.20512
346	0.674231	0.205447
347	0.674337	0.205447
348	0.674761	0.205664
349	0.674973	0.2061
350	0.67508	0.206536
351	0.675822	0.206427
352	0.676458	0.206318
353	0.676352	0.206972
354	0.677413	0.20719
355	0.677413	0.206863
356	0.677625	0.207734
357	0.678685	0.207625
358	0.679852	0.207952
359	0.680488	0.208715
360	0.680594	0.208606
361	0.680382	0.209041
362	0.681336	0.208715
363	0.681866	0.208497
364	0.682503	0.208061
365	0.682821	0.208388
366	0.683775	0.209259
367	0.683775	0.210022
368	0.684836	0.210349
369	0.685366	0.210566
370	0.68526	0.21024
371	0.68579	0.210893
372	0.686214	0.211111
373	0.687487	0.211656
374	0.687911	0.212092
375	0.688229	0.212418
376	0.688653	0.212527
377	0.688653	0.213072
378	0.688971	0.21329
379	0.689714	0.213617
380	0.689396	0.213725
381	0.690032	0.213834
382	0.691092	0.213725
383	0.691516	0.214488
384	0.691729	0.214488
385	0.692153	0.214488
386	0.692471	0.214488
387	0.693001	0.214597
388	0.693637	0.214597
389	0.69438	0.214815
390	0.695122	0.215251
391	0.695758	0.215795
392	0.696076	0.215686
393	0.696607	0.215468
394	0.697455	0.215033
395	0.697349	0.214924
396	0.697561	0.214815
397	0.698197	0.215359
398	0.698515	0.215468
399	0.698091	0.215251
400	0.699152	0.215577
401	0.699576	0.215468
402	0.700106	0.215795
403	0.701166	0.215251
404	0.702015	0.215577
405	0.702545	0.215795
406	0.703393	0.215795
407	0.704772	0.216122
408	0.70456	0.21634
409	0.704348	0.216776
410	0.70509	0.21732
411	0.705408	0.216993
412	0.70562	0.216885
413	0.705726	0.217211
414	0.706575	0.217429
415	0.706363	0.217538
416	0.707105	0.217974
417	0.707953	0.217865
418	0.708271	0.217865
419	0.708484	0.218192
420	0.709332	0.218301
421	0.709968	0.218736
422	0.711241	0.217865
423	0.712089	0.218301
424	0.712089	0.218301
425	0.712407	0.218519
426	0.713256	0.218301
427	0.713468	0.21841
428	0.713362	0.218736
429	0.714634	0.219281
430	0.714528	0.219063
431	0.715589	0.219172
432	0.716013	0.219281
433	0.716119	0.219717
434	0.716437	0.219935
435	0.717391	0.219608
436	0.717709	0.220153
437	0.718028	0.220697
438	0.718982	0.220479
439	0.719512	0.221024
440	0.71983	0.221024
441	0.719724	0.221024
442	0.719936	0.221133
443	0.720573	0.221678
444	0.721527	0.221895
445	0.722269	0.222331
446	0.723118	0.22244
447	0.723754	0.222767
448	0.723648	0.222767
449	0.724072	0.223312
450	0.72492	0.22342
451	0.725345	0.222876
452	0.725769	0.223094
453	0.726935	0.223094
454	0.727041	0.222876
455	0.727996	0.223203
456	0.72895	0.22342
457	0.729692	0.223965
458	0.730011	0.224074
459	0.730223	0.224074
460	0.730329	0.224401
461	0.730965	0.224619
462	0.731389	0.224619
463	0.731813	0.224728
464	0.732238	0.225054
465	0.732662	0.224946
466	0.732874	0.224837
467	0.732662	0.225054
468	0.733298	0.224728
469	0.733722	0.224837
470	0.734464	0.224837
471	0.734464	0.225272
472	0.734889	0.22451
473	0.736267	0.224619
474	0.736585	0.224837
475	0.73701	0.225163
476	0.737646	0.225381
477	0.738282	0.225272
478	0.738706	0.22549
479	0.738918	0.226035
480	0.739979	0.226144
481	0.740403	0.22658
482	0.740721	0.226688
483	0.741888	0.226797
484	0.742736	0.227451
485	0.74316	0.22756
486	0.744433	0.228105
487	0.744221	0.228214
488	0.744751	0.228214
489	0.745069	0.228322
490	0.745175	0.22854
491	0.745811	0.228649
492	0.746129	0.228867
493	0.746978	0.229085
494	0.74772	0.229303
495	0.747508	0.22963
496	0.748462	0.22963
497	0.748462	0.22963
498	0.749099	0.22963
499	0.749841	0.229085
500	0.749947	0.229412
501	0.750265	0.229521
502	0.751113	0.22963
503	0.75122	0.229739
504	0.751538	0.229412
505	0.752492	0.229739
506	0.752916	0.229521
507	0.753022	0.229956
508	0.753659	0.229847
509	0.753446	0.230065
510	0.754295	0.23061
511	0.754401	0.230392
512	0.754719	0.229956
513	0.755037	0.229847
514	0.755037	0.22963
515	0.755355	0.229956
516	0.75631	0.229739
517	0.757158	0.229847
518	0.757476	0.229956
519	0.7579	0.229739
520	0.758218	0.229847
521	0.758749	0.229739
522	0.759385	0.230392
523	0.761294	0.230392
524	0.7614	0.230501
525	0.762142	0.230501
526	0.762142	0.230392
527	0.762566	0.230501
528	0.763415	0.23061
529	0.763945	0.230937
530	0.764581	0.230937
531	0.765005	0.23159
532	0.765536	0.23159
533	0.765854	0.231699
534	0.766172	0.232135
535	0.767338	0.232353
536	0.767656	0.232353
537	0.767869	0.23268
538	0.768399	0.232353
539	0.768505	0.232353
540	0.768929	0.232244
541	0.769141	0.23268
542	0.769247	0.232353
543	0.770308	0.232571
544	0.770626	0.232462
545	0.771368	0.233224
546	0.771898	0.233007
547	0.772216	0.232789
548	0.772322	0.232898
549	0.772747	0.233007
550	0.773277	0.232898
551	0.773807	0.233333
552	0.774019	0.233115
553	0.774973	0.233224
554	0.77561	0.232789
555	0.776882	0.232898
556	0.777306	0.23268
557	0.777943	0.232789
558	0.777943	0.232789
559	0.778473	0.233007
560	0.779109	0.233007
561	0.779639	0.233333
562	0.780276	0.233115
563	0.7807	0.233333
564	0.781654	0.233987
565	0.782078	0.234096
566	0.782927	0.233333
567	0.783033	0.233115
568	0.783033	0.233007
569	0.783563	0.233224
570	0.784836	0.233333
571	0.785472	0.232462
572	0.785578	0.232026
573	0.78579	0.232135
574	0.785896	0.231699
575	0.78632	0.231373
576	0.787063	0.231699
577	0.787911	0.23159
578	0.788759	0.231808
579	0.789714	0.232135
580	0.790668	0.232353
581	0.790986	0.232462
582	0.791835	0.232244
583	0.792683	0.232353
584	0.793319	0.232244
585	0.793531	0.231917
586	0.793849	0.232026
587	0.794274	0.232135
588	0.795016	0.232353
589	0.795122	0.231917
590	0.795546	0.231917
591	0.795864	0.231808
592	0.79597	0.232026
593	0.796501	0.232789
594	0.797455	0.233224
595	0.798515	0.232898
596	0.79894	0.232353
597	0.799576	0.232353
598	0.8	0.232462
599	0.800424	0.232789
600	0.80106	0.232135
601	0.801697	0.232244
602	0.802227	0.232244
603	0.802439	0.232462
604	0.802757	0.232353
605	0.802969	0.23159
606	0.80403	0.231808
607	0.804242	0.231481
608	0.804984	0.231481
609	0.805514	0.231481
610	0.805832	0.231699
611	0.806469	0.231808
612	0.806681	0.231481
613	0.807211	0.231046
614	0.807741	0.231264
615	0.808059	0.231481
616	0.808484	0.231373
617	0.808908	0.231373
618	0.809438	0.230937
619	0.809968	0.231481
620	0.811135	0.231264
621	0.811771	0.231373
622	0.812089	0.230828
623	0.812937	0.230937
624	0.81368	0.230828
625	0.814528	0.230828
626	0.815058	0.230392
627	0.815483	0.230719
628	0.815801	0.230828
629	0.816225	0.230937
630	0.816967	0.231373
631	0.817709	0.231046
632	0.818346	0.231264
633	0.818982	0.231264
634	0.8193	0.230719
635	0.819512	0.23061
636	0.819936	0.230719
637	0.820891	0.231046
638	0.821739	0.231373
639	0.822163	0.231373
640	0.822481	0.23159
641	0.822906	0.231808
642	0.823436	0.232462
643	0.824072	0.232571
644	0.825133	0.232898
645	0.825451	0.233007
646	0.825981	0.232462
647	0.827041	0.233007
648	0.827147	0.232353
649	0.827784	0.232462
650	0.828632	0.232244
651	0.82948	0.232026
652	0.830011	0.232135
653	0.830753	0.231917
654	0.831813	0.232135
655	0.832025	0.232244
656	0.83245	0.232026
657	0.833616	0.231917
658	0.833722	0.232244
659	0.834252	0.232244
660	0.834358	0.232135
661	0.834995	0.232462
662	0.835631	0.232462
663	0.836479	0.232353
664	0.836585	0.232244
665	0.83754	0.231373
666	0.8386	0.231481
667	0.83913	0.231481
668	0.840191	0.23159
669	0.840933	0.231373
670	0.841145	0.23159
671	0.841888	0.231808
672	0.842418	0.232026
673	0.842842	0.231917
674	0.84316	0.232026
675	0.843902	0.231699
676	0.844115	0.231808
677	0.844433	0.231917
678	0.845281	0.23159
679	0.845387	0.231481
680	0.845917	0.231481
681	0.846129	0.231699
682	0.846554	0.231373
683	0.84719	0.231155
684	0.847614	0.231264
685	0.84825	0.231481
686	0.849205	0.231046
687	0.849629	0.231264
688	0.850477	0.231155
689	0.850901	0.231264
690	0.851432	0.231373
691	0.852068	0.230937
692	0.852916	0.231046
693	0.854083	0.230719
694	0.854189	0.231046
695	0.854613	0.231264
696	0.855249	0.231481
697	0.855992	0.230828
698	0.85631	0.230828
699	0.85684	0.230501
700	0.857264	0.230174
701	0.85737	0.229847
702	0.858112	0.229956
703	0.858749	0.229847
704	0.858855	0.229194
705	0.859703	0.228431
706	0.860127	0.227887
707	0.861188	0.227669
708	0.86193	0.227887
709	0.862354	0.227996
710	0.86299	0.227996
711	0.864051	0.228105
712	0.864687	0.227996
713	0.865642	0.22756
714	0.865536	0.227233
715	0.865854	0.227233
716	0.866596	0.227233
717	0.867126	0.226797
718	0.867762	0.226471
719	0.868399	0.226362
720	0.869247	0.226035
721	0.869671	0.226144
722	0.870944	0.22549
723	0.87158	0.22549
724	0.87211	0.225708
725	0.872747	0.225817
726	0.873489	0.225381
727	0.874231	0.225708
728	0.874443	0.226035
729	0.875292	0.226253
730	0.875822	0.226144
731	0.87614	0.226253
732	0.876458	0.225926
733	0.876988	0.225599
734	0.877625	0.225926
735	0.877731	0.225708
736	0.878579	0.225272
737	0.879533	0.225272
738	0.88017	0.224946
739	0.880594	0.224728
740	0.880912	0.224292
741	0.881124	0.224292
742	0.881442	0.224728
743	0.881548	0.224401
744	0.881972	0.223856
745	0.882503	0.224074
746	0.883351	0.223747
747	0.883775	0.223529
748	0.884411	0.223638
749	0.884942	0.223747
750	0.88526	0.223965
751	0.886002	0.224074
752	0.88632	0.223965
753	0.887487	0.223965
754	0.888017	0.223638
755	0.888653	0.223529
756	0.88929	0.223529
757	0.889926	0.223747
758	0.890456	0.223529
759	0.891304	0.223312
760	0.891729	0.223638
761	0.892259	0.223312
762	0.893107	0.223203
763	0.893213	0.22342
764	0.893531	0.223312
765	0.894062	0.223529
766	0.89438	0.222985
767	0.895016	0.222876
768	0.89544	0.222658
769	0.896076	0.222331
770	0.896394	0.222004
771	0.896925	0.221895
772	0.897349	0.22146
773	0.897773	0.221351
774	0.898197	0.221786
775	0.89894	0.221242
776	0.899364	0.221133
777	0.899576	0.221133
778	0.900318	0.221133
779	0.901166	0.221024
780	0.901697	0.220915
781	0.902015	0.220806
782	0.902545	0.220806
783	0.903287	0.220588
784	0.904136	0.219935
785	0.904242	0.220044
786	0.90456	0.220153
787	0.90509	0.219935
788	0.905832	0.220044
789	0.906469	0.219826
790	0.906787	0.220044
791	0.907211	0.219717
792	0.907423	0.219717
793	0.908059	0.219608
794	0.908908	0.219608
795	0.90965	0.21939
796	0.91018	0.219281
797	0.910392	0.21939
798	0.910604	0.21939
799	0.911135	0.219063
800	0.912301	0.218954
801	0.912831	0.219063
802	0.913574	0.218954
803	0.914104	0.218954
804	0.915058	0.218627
805	0.915483	0.218736
806	0.915907	0.21841
807	0.916331	0.218192
808	0.917179	0.217974
809	0.917603	0.217865
810	0.917709	0.217211
811	0.918452	0.216993
812	0.918558	0.217211
813	0.9193	0.216776
814	0.91983	0.216885
815	0.920148	0.216776
816	0.920573	0.216231
817	0.921421	0.216013
818	0.921739	0.215468
819	0.922057	0.215251
820	0.922375	0.215251
821	0.922587	0.215251
822	0.92333	0.215251
823	0.923542	0.214815
824	0.923966	0.214815
825	0.923966	0.214597
826	0.924708	0.214924
827	0.925133	0.214924
828	0.925451	0.214379
829	0.925981	0.214488
830	0.926193	0.214379
831	0.926193	0.214488
832	0.926405	0.21427
833	0.927147	0.214706
834	0.927572	0.214488
835	0.927996	0.21427
836	0.928208	0.21427
837	0.92895	0.213617
838	0.929374	0.214052
839	0.92948	0.213943
840	0.929799	0.21329
841	0.930011	0.212745
842	0.930011	0.2122
843	0.930859	0.211983
844	0.931389	0.211874
845	0.931601	0.211765
846	0.932025	0.211438
847	0.932131	0.211002
848	0.932662	0.211111
849	0.933404	0.211329
850	0.933722	0.211111
851	0.934252	0.211111
852	0.934783	0.210893
853	0.935101	0.210675
854	0.935525	0.210458
855	0.935737	0.210893
856	0.936055	0.210893
857	0.936373	0.211111
858	0.936585	0.211002
859	0.936797	0.210784
860	0.937222	0.210784
861	0.937434	0.210566
862	0.937646	0.210566
863	0.938282	0.210458
864	0.938706	0.21024
865	0.938918	0.210458
866	0.939024	0.21024
867	0.939343	0.210022
868	0.939873	0.209804
869	0.940297	0.209695
870	0.940933	0.209368
871	0.941251	0.209259
872	0.941569	0.209259
873	0.942312	0.20915
874	0.942842	0.20915
875	0.94369	0.208932
876	0.943796	0.208715
877	0.943902	0.208606
878	0.944115	0.208279
879	0.944539	0.208279
880	0.945069	0.207952
881	0.945387	0.207952
882	0.945705	0.207952
883	0.946235	0.207734
884	0.946554	0.20719
885	0.946872	0.207298
886	0.947402	0.207516
887	0.94825	0.207298
888	0.948568	0.207081
889	0.948674	0.207081
890	0.948887	0.206863
891	0.949205	0.206645
892	0.949629	0.206536
893	0.949735	0.206645
894	0.949735	0.206427
895	0.950371	0.206209
896	0.950583	0.2061
897	0.950901	0.206209
898	0.951326	0.205882
899	0.951644	0.205882
900	0.952068	0.205556
901	0.952386	0.205229
902	0.952492	0.205447
903	0.952704	0.205229
904	0.953446	0.205664
905	0.953765	0.205338
906	0.953977	0.205011
907	0.954401	0.205447
908	0.954613	0.205229
909	0.955037	0.20512
910	0.955249	0.204902
911	0.955673	0.204684
912	0.955673	0.204466
913	0.955885	0.204466
914	0.956098	0.204357
915	0.956098	0.204139
916	0.956416	0.204031
917	0.95684	0.203813
918	0.957476	0.203595
919	0.957582	0.203377
920	0.957794	0.203486
921	0.958218	0.203704
922	0.958431	0.204031
923	0.958537	0.204031
924	0.958537	0.203922
925	0.958749	0.203922
926	0.958961	0.204031
927	0.959385	0.203813
928	0.959915	0.203268
929	0.960021	0.20305
930	0.960127	0.203595
931	0.960339	0.203377
932	0.960445	0.203159
933	0.961082	0.202941
934	0.9614	0.202941
935	0.9614	0.20305
936	0.961718	0.203159
937	0.962036	0.202614
938	0.962354	0.202505
939	0.962566	0.202505
940	0.963309	0.202397
941	0.963733	0.202614
942	0.963839	0.202288
943	0.964051	0.201852
944	0.964157	0.201416
945	0.964157	0.20098
946	0.964369	0.201307
947	0.964793	0.201198
948	0.965111	0.201089
949	0.965323	0.201089
950	0.966066	0.20098
951	0.966914	0.201089
952	0.96702	0.20098
953	0.967126	0.201307
954	0.967126	0.201416
955	0.967656	0.200871
956	0.967762	0.200654
957	0.968187	0.200654
958	0.968823	0.200327
959	0.969247	0.200763
960	0.969353	0.200763
961	0.969353	0.200545
962	0.969671	0.200436
963	0.969883	0.200327
964	0.969883	0.200327
965	0.970308	0.200327
966	0.970838	0.200109
967	0.970944	0.199891
968	0.971262	0.199782
969	0.971474	0.199673
970	0.971474	0.199891
971	0.971686	0.200109
972	0.97211	0.2
973	0.972428	0.199673
974	0.972428	0.199346
975	0.972747	0.199237
976	0.972853	0.198911
977	0.973171	0.198802
978	0.973171	0.198693
979	0.973277	0.198257
980	0.973489	0.198039
981	0.973383	0.197821
982	0.973701	0.197712
983	0.974019	0.197495
984	0.974655	0.197712
985	0.974655	0.197821
986	0.97508	0.197821
987	0.975716	0.197603
988	0.975716	0.197059
989	0.97614	0.197386
990	0.976246	0.197277
991	0.976352	0.197277
992	0.976564	0.196623
993	0.976564	0.196732
994	0.976564	0.196841
995	0.976776	0.196841
996	0.977413	0.196732
997	0.977625	0.19695
998	0.977837	0.196514
999	0.978049	0.196623
1000	0.978155	0.196405


==> fig/TOPN/Surrogate/_Log_Train_VS_Test.txt <==
1	0.409862	0.084749
2	0.456522	0.109695
3	0.460976	0.112636
4	0.460976	0.114706
5	0.461082	0.116667
6	0.462248	0.117538
7	0.463203	0.119063
8	0.462566	0.119826
9	0.462672	0.120261
10	0.462672	0.11939
11	0.462672	0.11939
12	0.462672	0.120479
13	0.462672	0.120479
14	0.462672	0.120588
15	0.461718	0.120044
16	0.459491	0.12037
17	0.458749	0.120479
18	0.45684	0.121024
19	0.456628	0.120697
20	0.457052	0.120588
21	0.444115	0.119935
22	0.443902	0.119063
23	0.443902	0.118519
24	0.443902	0.117865
25	0.443902	0.117102
26	0.443902	0.116122
27	0.443902	0.115577
28	0.443266	0.115686
29	0.438282	0.115795
30	0.434783	0.115795
31	0.432874	0.115033
32	0.421845	0.114052
33	0.41983	0.112854
34	0.419618	0.112854
35	0.419194	0.112745
36	0.418452	0.112527
37	0.418558	0.113072
38	0.418452	0.11329
39	0.419088	0.112309
40	0.418558	0.112092
41	0.418876	0.111983
42	0.41877	0.111874
43	0.418558	0.112309
44	0.418558	0.112636
45	0.419088	0.112854
46	0.418134	0.112527
47	0.41824	0.112092
48	0.418346	0.112092
49	0.418134	0.1122
50	0.41824	0.111983
51	0.41824	0.112418
52	0.417815	0.112309
53	0.417815	0.112636
54	0.417815	0.113399
55	0.417709	0.113399
56	0.418028	0.113617
57	0.417922	0.113508
58	0.418346	0.113508
59	0.418876	0.113617
60	0.417603	0.113943
61	0.417391	0.113943
62	0.417603	0.113834
63	0.417179	0.114052
64	0.417391	0.11427
65	0.417179	0.114379
66	0.417179	0.11427
67	0.417179	0.114052
68	0.417179	0.114379
69	0.417709	0.113943
70	0.417603	0.114924
71	0.417497	0.115142
72	0.417497	0.115468
73	0.417497	0.115251
74	0.417497	0.115251
75	0.424284	0.115468
76	0.423436	0.115686
77	0.423436	0.115577
78	0.423648	0.115359
79	0.423966	0.115686
80	0.423648	0.116013
81	0.424072	0.11634
82	0.424072	0.116231
83	0.424178	0.116013
84	0.42386	0.115904
85	0.424284	0.115795
86	0.424178	0.115468
87	0.424284	0.115468
88	0.425663	0.115577
89	0.426193	0.115795
90	0.432238	0.116013
91	0.432344	0.116558
92	0.43298	0.116667
93	0.43298	0.116558
94	0.433298	0.116993
95	0.43298	0.116776
96	0.433404	0.116558
97	0.433404	0.116449
98	0.43351	0.116231
99	0.433298	0.115904
100	0.433616	0.115686
101	0.433722	0.115795
102	0.433934	0.115795
103	0.43404	0.115686
104	0.434889	0.115359
105	0.434464	0.115795
106	0.434146	0.116122
107	0.434252	0.116122
108	0.435101	0.116013
109	0.435101	0.115904
110	0.435949	0.115795
111	0.437646	0.115686
112	0.440721	0.115142
113	0.44316	0.114924
114	0.442948	0.114815
115	0.443054	0.115142
116	0.443054	0.114706
117	0.444221	0.114815
118	0.444115	0.114597
119	0.443902	0.114597
120	0.444433	0.114706
121	0.445281	0.114924
122	0.444751	0.114706
123	0.445175	0.115468
124	0.444963	0.115468
125	0.446023	0.115359
126	0.445705	0.115251
127	0.446023	0.115359
128	0.445493	0.115686
129	0.445281	0.116013
130	0.445281	0.115686
131	0.445493	0.116013
132	0.445281	0.115904
133	0.445281	0.115577
134	0.445281	0.115359
135	0.445387	0.115577
136	0.445387	0.115359
137	0.445387	0.115359
138	0.445387	0.115468
139	0.445811	0.115468
140	0.445705	0.115359
141	0.446235	0.115468
142	0.446129	0.115468
143	0.455779	0.115468
144	0.446341	0.115251
145	0.44719	0.114924
146	0.446448	0.114706
147	0.44719	0.115033
148	0.44772	0.115033
149	0.448568	0.115251
150	0.453871	0.115468
151	0.451538	0.11634
152	0.455249	0.116558
153	0.458431	0.117102
154	0.460657	0.117647
155	0.455249	0.117538
156	0.455143	0.117865
157	0.455143	0.117974
158	0.455461	0.11841
159	0.455673	0.118736
160	0.455461	0.118845
161	0.455567	0.118845
162	0.455885	0.118845
163	0.456098	0.118519
164	0.455779	0.118627
165	0.455779	0.118736
166	0.455992	0.118519
167	0.455992	0.11841
168	0.456734	0.11841
169	0.457158	0.118736
170	0.457582	0.118627
171	0.458643	0.11841
172	0.459915	0.118627
173	0.461718	0.118627
174	0.463627	0.118519
175	0.465005	0.118192
176	0.465748	0.118083
177	0.466172	0.118192
178	0.467656	0.118083
179	0.465429	0.117865
180	0.46087	0.117865
181	0.461294	0.117756
182	0.461082	0.118083
183	0.461188	0.118083
184	0.461294	0.117865
185	0.461082	0.117865
186	0.460976	0.117756
187	0.461082	0.117756
188	0.461082	0.117647
189	0.461294	0.117756
190	0.461294	0.117538
191	0.461718	0.117538
192	0.462248	0.11732
193	0.462248	0.117211
194	0.462354	0.116993
195	0.46246	0.116993
196	0.462672	0.116885
197	0.463309	0.116993
198	0.464051	0.117102
199	0.465111	0.116776
200	0.46702	0.116776
201	0.468081	0.116667
202	0.469777	0.116558
203	0.47052	0.11634
204	0.470308	0.11634
205	0.470944	0.11634
206	0.468399	0.116449
207	0.466172	0.116231
208	0.462884	0.11634
209	0.462672	0.116449
210	0.462354	0.116449
211	0.462142	0.116449
212	0.462036	0.116231
213	0.462248	0.116449
214	0.462248	0.116667
215	0.462354	0.116776
216	0.462566	0.116558
217	0.462778	0.116558
218	0.462884	0.116776
219	0.463309	0.116993
220	0.463627	0.11732
221	0.463733	0.117211
222	0.464263	0.117211
223	0.464687	0.117211
224	0.465217	0.117211
225	0.46596	0.117429
226	0.46702	0.117429
227	0.467762	0.117211
228	0.469141	0.117211
229	0.469671	0.117211
230	0.470308	0.117102
231	0.47158	0.116993
232	0.472216	0.116776
233	0.472641	0.116667
234	0.473383	0.116667
235	0.473595	0.116558
236	0.473701	0.116558
237	0.474125	0.116558
238	0.474231	0.116449
239	0.474231	0.116449
240	0.474761	0.11634
241	0.474973	0.116231
242	0.47508	0.116449
243	0.474867	0.116449
244	0.47508	0.11634
245	0.474867	0.116231
246	0.475292	0.116231
247	0.474867	0.11634
248	0.474549	0.11634
249	0.474761	0.11634
250	0.474761	0.116231
251	0.474761	0.116231
252	0.474761	0.116231
253	0.474761	0.116231
254	0.474867	0.116231
255	0.475186	0.11634
256	0.47508	0.11634
257	0.474761	0.116231
258	0.474867	0.116122
259	0.47508	0.116231
260	0.475186	0.116667
261	0.47508	0.116667
262	0.47508	0.116776
263	0.474973	0.116993
264	0.474549	0.11732
265	0.474231	0.117211
266	0.474549	0.117429
267	0.474549	0.117538
268	0.474761	0.117647
269	0.474973	0.117974
270	0.474973	0.118083
271	0.474973	0.118192
272	0.475292	0.11841
273	0.475716	0.118519
274	0.476034	0.118736
275	0.475928	0.118519
276	0.476988	0.119172
277	0.478049	0.119717
278	0.478791	0.119717
279	0.479852	0.119826
280	0.480594	0.120153
281	0.48123	0.120697
282	0.482291	0.121242
283	0.482185	0.122222
284	0.482821	0.122658
285	0.482927	0.122658
286	0.483457	0.122985
287	0.483669	0.12342
288	0.484199	0.123965
289	0.484624	0.124183
290	0.48526	0.124728
291	0.48579	0.125381
292	0.486108	0.125599
293	0.486532	0.125926
294	0.487169	0.126362
295	0.487805	0.126688
296	0.488865	0.127342
297	0.490244	0.12756
298	0.491092	0.127887
299	0.491729	0.127887
300	0.492365	0.127887
301	0.492895	0.128214
302	0.493849	0.128105
303	0.494062	0.12854
304	0.495016	0.128976
305	0.49597	0.129303
306	0.496182	0.129412
307	0.497031	0.129303
308	0.498303	0.129194
309	0.49894	0.129521
310	0.5	0.129956
311	0.500212	0.130174
312	0.501803	0.130283
313	0.503606	0.130719
314	0.504666	0.131155
315	0.505726	0.131373
316	0.506363	0.13159
317	0.507423	0.132026
318	0.508378	0.132244
319	0.508908	0.132571
320	0.508908	0.132571
321	0.509332	0.132462
322	0.51071	0.133007
323	0.511771	0.133551
324	0.51315	0.133769
325	0.513786	0.134205
326	0.514316	0.134205
327	0.514316	0.134967
328	0.515058	0.135512
329	0.516331	0.136057
330	0.516967	0.136492
331	0.517815	0.136492
332	0.517922	0.137146
333	0.51877	0.137364
334	0.51983	0.137364
335	0.519618	0.137691
336	0.519618	0.137908
337	0.520042	0.137908
338	0.520042	0.138453
339	0.519936	0.138453
340	0.520467	0.139325
341	0.520785	0.13976
342	0.520679	0.140196
343	0.520255	0.140196
344	0.520679	0.140523
345	0.521209	0.140632
346	0.521315	0.140959
347	0.521951	0.14183
348	0.522057	0.141612
349	0.522163	0.141612
350	0.522694	0.141721
351	0.52333	0.141394
352	0.52333	0.141503
353	0.523224	0.141612
354	0.523754	0.142266
355	0.52333	0.142048
356	0.523542	0.142157
357	0.524072	0.142593
358	0.524602	0.143028
359	0.52492	0.143464
360	0.524814	0.143682
361	0.525027	0.143573
362	0.525345	0.143246
363	0.525451	0.143355
364	0.524814	0.143464
365	0.52492	0.143355
366	0.524814	0.143573
367	0.52439	0.143573
368	0.525345	0.143573
369	0.525663	0.143137
370	0.525239	0.143028
371	0.525557	0.143355
372	0.525133	0.1439
373	0.525875	0.144009
374	0.526087	0.144336
375	0.526087	0.144336
376	0.526617	0.144553
377	0.526511	0.144771
378	0.526511	0.144771
379	0.527359	0.144553
380	0.527572	0.144553
381	0.527996	0.144771
382	0.527996	0.144989
383	0.52789	0.145098
384	0.52789	0.144989
385	0.527784	0.145316
386	0.527572	0.145425
387	0.527147	0.145316
388	0.527572	0.145316
389	0.527996	0.145643
390	0.528102	0.145643
391	0.528632	0.145969
392	0.528738	0.145969
393	0.529374	0.145752
394	0.52948	0.145861
395	0.529905	0.146405
396	0.530223	0.146405
397	0.530329	0.146732
398	0.531177	0.146732
399	0.531495	0.146732
400	0.531495	0.147059
401	0.531707	0.147059
402	0.532131	0.147168
403	0.532025	0.147277
404	0.531813	0.147386
405	0.531707	0.147168
406	0.532131	0.147386
407	0.532556	0.147059
408	0.533192	0.147495
409	0.53351	0.148039
410	0.533722	0.147712
411	0.53404	0.148257
412	0.534252	0.148475
413	0.534358	0.148802
414	0.534571	0.148802
415	0.534889	0.148911
416	0.535101	0.149129
417	0.535207	0.149129
418	0.535419	0.149455
419	0.535207	0.149129
420	0.535843	0.149782
421	0.536373	0.149891
422	0.536479	0.149673
423	0.536691	0.15
424	0.536797	0.150109
425	0.53701	0.149891
426	0.53701	0.15
427	0.53701	0.149782
428	0.537222	0.149673
429	0.537646	0.149891
430	0.538282	0.149564
431	0.5386	0.149782
432	0.538706	0.149673
433	0.539343	0.15
434	0.539555	0.150218
435	0.539767	0.150545
436	0.539661	0.150327
437	0.539873	0.150545
438	0.540297	0.150763
439	0.540721	0.150763
440	0.541251	0.151089
441	0.541782	0.151198
442	0.541676	0.151089
443	0.541888	0.151198
444	0.541994	0.151525
445	0.543372	0.151525
446	0.543054	0.151416
447	0.54316	0.151852
448	0.54316	0.152397
449	0.543584	0.152614
450	0.543796	0.152614
451	0.544115	0.152505
452	0.544221	0.152505
453	0.544327	0.152397
454	0.544115	0.152505
455	0.544221	0.152614
456	0.544539	0.152505
457	0.545175	0.152832
458	0.545599	0.153159
459	0.545917	0.153159
460	0.546341	0.152832
461	0.546872	0.153159
462	0.547614	0.153159
463	0.54878	0.153704
464	0.549205	0.154031
465	0.549417	0.154139
466	0.549735	0.154248
467	0.550159	0.154357
468	0.550159	0.154575
469	0.550371	0.154793
470	0.550583	0.15512
471	0.550583	0.15512
472	0.550901	0.155447
473	0.551113	0.155556
474	0.55175	0.155229
475	0.551856	0.15512
476	0.552704	0.155011
477	0.55281	0.155229
478	0.55334	0.155664
479	0.553659	0.155773
480	0.554401	0.155882
481	0.554719	0.156318
482	0.554507	0.156318
483	0.554613	0.1561
484	0.554401	0.1561
485	0.554719	0.156536
486	0.554931	0.156536
487	0.555249	0.156536
488	0.555249	0.156427
489	0.555567	0.156318
490	0.555992	0.156318
491	0.55631	0.156209
492	0.556522	0.156645
493	0.556734	0.156754
494	0.556416	0.156972
495	0.556416	0.157298
496	0.557476	0.15719
497	0.557688	0.157298
498	0.55737	0.157625
499	0.557476	0.157734
500	0.557476	0.157734
501	0.557476	0.157843
502	0.557476	0.157734
503	0.557582	0.158061
504	0.558006	0.158061
505	0.558112	0.15817
506	0.558112	0.158388
507	0.558218	0.158497
508	0.558855	0.158497
509	0.558855	0.158497
510	0.558749	0.158606
511	0.558855	0.158932
512	0.558855	0.158932
513	0.559491	0.159041
514	0.559703	0.159477
515	0.560233	0.160022
516	0.560445	0.160131
517	0.561294	0.160349
518	0.5614	0.160458
519	0.5614	0.160566
520	0.561612	0.160784
521	0.562566	0.160784
522	0.562884	0.160893
523	0.563203	0.161002
524	0.562884	0.16122
525	0.563309	0.16122
526	0.563839	0.16122
527	0.564475	0.161111
528	0.565323	0.161002
529	0.565748	0.16122
530	0.565536	0.161111
531	0.566278	0.161656
532	0.567232	0.161874
533	0.567444	0.162309
534	0.567444	0.162418
535	0.567656	0.162636
536	0.56755	0.162527
537	0.567975	0.162636
538	0.568929	0.162854
539	0.569141	0.163508
540	0.569035	0.163617
541	0.569671	0.163617
542	0.569989	0.163617
543	0.570838	0.163725
544	0.571368	0.163725
545	0.570944	0.163834
546	0.57105	0.163834
547	0.570944	0.164161
548	0.57105	0.164488
549	0.571262	0.164706
550	0.571792	0.165033
551	0.572216	0.165468
552	0.572216	0.165468
553	0.572322	0.165468
554	0.572641	0.165577
555	0.573065	0.165359
556	0.573489	0.165577
557	0.573807	0.165577
558	0.574973	0.165468
559	0.57508	0.166231
560	0.57561	0.166667
561	0.57614	0.167211
562	0.576776	0.167211
563	0.577306	0.167429
564	0.578049	0.167647
565	0.578579	0.167211
566	0.578897	0.167102
567	0.579109	0.16732
568	0.579745	0.167102
569	0.580806	0.167102
570	0.581018	0.16732
571	0.58176	0.167429
572	0.582715	0.167429
573	0.583033	0.167647
574	0.583457	0.167647
575	0.583033	0.167974
576	0.583245	0.168192
577	0.583775	0.16841
578	0.584517	0.168627
579	0.584942	0.168736
580	0.584517	0.168736
581	0.584942	0.168736
582	0.58579	0.16939
583	0.58579	0.169826
584	0.585896	0.169935
585	0.58632	0.170044
586	0.586957	0.169826
587	0.587275	0.170044
588	0.587593	0.169935
589	0.588017	0.170588
590	0.588123	0.170697
591	0.588759	0.171024
592	0.588971	0.171133
593	0.589077	0.171024
594	0.590244	0.171133
595	0.590986	0.171678
596	0.591092	0.172004
597	0.59141	0.172113
598	0.591729	0.172658
599	0.591941	0.172549
600	0.592259	0.172876
601	0.592577	0.17342
602	0.593637	0.173312
603	0.593955	0.173965
604	0.594168	0.174292
605	0.593955	0.174619
606	0.59438	0.174837
607	0.594592	0.174837
608	0.595228	0.175163
609	0.595864	0.175708
610	0.595758	0.175926
611	0.596394	0.175599
612	0.596819	0.175599
613	0.596819	0.175599
614	0.597455	0.17549
615	0.597455	0.175599
616	0.598303	0.17549
617	0.598515	0.175599
618	0.59894	0.176144
619	0.599682	0.176362
620	0.599788	0.176471
621	0.600212	0.17658
622	0.600318	0.176362
623	0.600954	0.176144
624	0.60106	0.176144
625	0.601166	0.17658
626	0.601485	0.176471
627	0.601591	0.176362
628	0.601697	0.17658
629	0.602015	0.176688
630	0.602545	0.176797
631	0.603287	0.177124
632	0.603924	0.177124
633	0.604242	0.17756
634	0.604454	0.177669
635	0.60456	0.177778
636	0.605196	0.178214
637	0.605408	0.178105
638	0.605726	0.17854
639	0.605832	0.178758
640	0.606045	0.178649
641	0.606469	0.178758
642	0.607423	0.179085
643	0.607847	0.178976
644	0.608484	0.179303
645	0.60859	0.178976
646	0.60912	0.178758
647	0.609226	0.178758
648	0.609544	0.178758
649	0.60965	0.178867
650	0.609968	0.178867
651	0.610074	0.178976
652	0.610392	0.179085
653	0.61071	0.179303
654	0.610923	0.179956
655	0.610923	0.180283
656	0.611771	0.180065
657	0.612089	0.180174
658	0.612195	0.180392
659	0.612407	0.181046
660	0.612513	0.181046
661	0.612195	0.181046
662	0.612725	0.181373
663	0.61315	0.181155
664	0.613786	0.181373
665	0.613786	0.181264
666	0.613468	0.181481
667	0.613574	0.181155
668	0.614422	0.181046
669	0.614846	0.181264
670	0.615376	0.181373
671	0.615695	0.181481
672	0.616013	0.181917
673	0.616967	0.182026
674	0.617285	0.181699
675	0.616967	0.182026
676	0.617179	0.181808
677	0.616649	0.181808
678	0.616649	0.182026
679	0.616331	0.182244
680	0.616331	0.182244
681	0.616543	0.182244
682	0.616331	0.182353
683	0.616649	0.182462
684	0.617179	0.182571
685	0.617603	0.182789
686	0.617497	0.18268
687	0.617815	0.183007
688	0.617709	0.183007
689	0.617922	0.183115
690	0.61824	0.183007
691	0.618452	0.183224
692	0.61824	0.18366
693	0.61877	0.18366
694	0.61877	0.183442
695	0.618876	0.183224
696	0.618982	0.183442
697	0.619618	0.183333
698	0.619618	0.18366
699	0.619406	0.183442
700	0.6193	0.183442
701	0.619512	0.183224
702	0.620148	0.183333
703	0.620573	0.183333
704	0.620361	0.183442
705	0.620785	0.183333
706	0.621103	0.183442
707	0.620891	0.183333
708	0.621103	0.183115
709	0.621315	0.183007
710	0.621527	0.183333
711	0.621633	0.183333
712	0.622163	0.183442
713	0.621951	0.183442
714	0.621951	0.18366
715	0.622587	0.183551
716	0.622694	0.183442
717	0.622906	0.183551
718	0.62333	0.183333
719	0.623118	0.183551
720	0.623436	0.183551
721	0.62386	0.183769
722	0.62439	0.184096
723	0.624602	0.184096
724	0.624708	0.184314
725	0.624602	0.184423
726	0.62439	0.184641
727	0.623966	0.184858
728	0.624284	0.184967
729	0.624284	0.185076
730	0.624496	0.185076
731	0.624496	0.185512
732	0.624496	0.18573
733	0.62439	0.185512
734	0.624496	0.185185
735	0.624708	0.185185
736	0.62492	0.185839
737	0.624814	0.18573
738	0.624814	0.185948
739	0.625239	0.185948
740	0.625133	0.185948
741	0.625345	0.186166
742	0.625663	0.186492
743	0.625345	0.186928
744	0.625769	0.186928
745	0.625663	0.187255
746	0.625769	0.187364
747	0.625557	0.187255
748	0.625981	0.187364
749	0.626511	0.187473
750	0.626617	0.1878
751	0.626935	0.1878
752	0.627147	0.1878
753	0.627678	0.1878
754	0.62789	0.188017
755	0.627996	0.188126
756	0.628102	0.188235
757	0.628314	0.188344
758	0.628738	0.188235
759	0.628632	0.187908
760	0.628844	0.1878
761	0.628738	0.187908
762	0.62842	0.188126
763	0.628526	0.187908
764	0.628632	0.188344
765	0.629162	0.188671
766	0.629799	0.188562
767	0.630329	0.188562
768	0.630859	0.188453
769	0.631071	0.188562
770	0.630965	0.188671
771	0.630859	0.188998
772	0.630965	0.188889
773	0.631495	0.188889
774	0.631813	0.18878
775	0.632131	0.18878
776	0.632556	0.188671
777	0.632344	0.18878
778	0.63245	0.188671
779	0.632131	0.18878
780	0.63245	0.18878
781	0.632344	0.188017
782	0.632662	0.1878
783	0.632662	0.187691
784	0.63298	0.1878
785	0.633086	0.188017
786	0.633298	0.188017
787	0.633616	0.188126
788	0.633616	0.188126
789	0.633192	0.188235
790	0.633404	0.188017
791	0.633616	0.187691
792	0.63404	0.1878
793	0.633934	0.1878
794	0.634252	0.188235
795	0.634464	0.188017
796	0.634783	0.188017
797	0.634783	0.188126
798	0.634677	0.188344
799	0.634358	0.188126
800	0.634889	0.188126
801	0.634783	0.188017
802	0.634889	0.188017
803	0.635101	0.188017
804	0.634995	0.188017
805	0.634889	0.188017
806	0.634677	0.188126
807	0.634783	0.188235
808	0.634995	0.188126
809	0.635207	0.188344
810	0.635419	0.188562
811	0.635313	0.188671
812	0.635525	0.188671
813	0.635631	0.18878
814	0.635737	0.188889
815	0.635525	0.189107
816	0.635949	0.189107
817	0.636267	0.189216
818	0.636161	0.189325
819	0.636373	0.18976
820	0.636161	0.189869
821	0.635843	0.189869
822	0.635949	0.189978
823	0.636161	0.189978
824	0.636479	0.189869
825	0.636585	0.189869
826	0.636797	0.189869
827	0.637222	0.189978
828	0.637328	0.189434
829	0.637328	0.189434
830	0.637328	0.189651
831	0.63754	0.189542
832	0.637858	0.189325
833	0.637964	0.189325
834	0.637964	0.189325
835	0.637858	0.189325
836	0.638282	0.189107
837	0.638282	0.189216
838	0.638282	0.189434
839	0.637964	0.189542
840	0.638282	0.189325
841	0.638494	0.189325
842	0.638706	0.189216
843	0.639024	0.189216
844	0.639024	0.189216
845	0.639343	0.189325
846	0.639236	0.189325
847	0.639449	0.189542
848	0.639661	0.189434
849	0.639873	0.189325
850	0.640085	0.189325
851	0.640403	0.189542
852	0.640509	0.189542
853	0.640509	0.189434
854	0.640615	0.189434
855	0.640509	0.189434
856	0.640191	0.189434
857	0.640191	0.189434
858	0.640615	0.189651
859	0.641145	0.189869
860	0.641251	0.189978
861	0.641251	0.190087
862	0.641357	0.190087
863	0.641676	0.189869
864	0.641569	0.189869
865	0.641251	0.189869
866	0.641251	0.190305
867	0.641569	0.190414
868	0.641357	0.190305
869	0.641357	0.190414
870	0.641251	0.190632
871	0.641463	0.190741
872	0.641463	0.190959
873	0.641251	0.191285
874	0.641463	0.191503
875	0.641782	0.191612
876	0.642206	0.19183
877	0.642418	0.19183
878	0.642312	0.192048
879	0.64263	0.192157
880	0.643054	0.192048
881	0.64316	0.191939
882	0.64316	0.192157
883	0.643902	0.192266
884	0.644008	0.192375
885	0.644221	0.192702
886	0.644857	0.192702
887	0.644857	0.19281
888	0.645175	0.192919
889	0.645281	0.193137
890	0.645387	0.193137
891	0.645281	0.193137
892	0.645281	0.193246
893	0.645175	0.193246
894	0.645281	0.193355
895	0.645281	0.193464
896	0.645175	0.193464
897	0.645281	0.193682
898	0.645705	0.193791
899	0.646023	0.193791
900	0.646341	0.193682
901	0.646554	0.193791
902	0.646554	0.194009
903	0.64666	0.194227
904	0.64719	0.194227
905	0.647296	0.194553
906	0.647084	0.19488
907	0.646978	0.195098
908	0.646872	0.195316
909	0.64666	0.195316
910	0.64666	0.195425
911	0.64666	0.195425
912	0.64719	0.195643
913	0.647826	0.195752
914	0.648144	0.196187
915	0.64825	0.196187
916	0.64878	0.196296
917	0.648993	0.196405
918	0.648993	0.196514
919	0.649205	0.196623
920	0.649523	0.196514
921	0.649523	0.196623
922	0.649629	0.196732
923	0.649841	0.196732
924	0.649841	0.196841
925	0.650053	0.197168
926	0.650265	0.197386
927	0.650371	0.197386
928	0.650583	0.197386
929	0.650689	0.197603
930	0.650583	0.197603
931	0.650583	0.197277
932	0.650795	0.197386
933	0.651432	0.197386
934	0.65175	0.197386
935	0.651856	0.197386
936	0.651644	0.197495
937	0.65175	0.197495
938	0.651856	0.197603
939	0.651962	0.197712
940	0.651962	0.197712
941	0.652068	0.197821
942	0.652174	0.19793
943	0.65228	0.197821
944	0.652068	0.19793
945	0.652386	0.198366
946	0.652386	0.198366
947	0.652704	0.198257
948	0.652492	0.198257
949	0.652704	0.198148
950	0.652704	0.198148
951	0.65281	0.198257
952	0.653022	0.198475
953	0.653022	0.198366
954	0.652916	0.198475
955	0.653022	0.198584
956	0.653128	0.19902
957	0.653234	0.19902
958	0.653659	0.199237
959	0.653765	0.199237
960	0.653765	0.198911
961	0.653871	0.19902
962	0.653977	0.199129
963	0.653977	0.19902
964	0.653871	0.199237
965	0.653977	0.199346
966	0.654083	0.199346
967	0.654295	0.199455
968	0.653871	0.199564
969	0.653871	0.199455
970	0.654401	0.199455
971	0.654507	0.199564
972	0.654401	0.199782
973	0.654401	0.200109
974	0.654719	0.200109
975	0.654719	0.200109
976	0.654719	0.2
977	0.654719	0.199891
978	0.654825	0.199891
979	0.654825	0.200109
980	0.655249	0.200218
981	0.655249	0.200218
982	0.655461	0.200218
983	0.655461	0.200327
984	0.655779	0.200545
985	0.655779	0.200763
986	0.655673	0.200871
987	0.655567	0.200871
988	0.655673	0.20098
989	0.656204	0.20098
990	0.656522	0.201198
991	0.656628	0.201198
992	0.656734	0.201416
993	0.656628	0.201525
994	0.65684	0.201634
995	0.656946	0.201743
996	0.656628	0.201852
997	0.656628	0.20207
998	0.65684	0.202179
999	0.657052	0.202288
1000	0.657264	0.202288
1001	0.657264	0.202505
1002	0.657582	0.202397
1003	0.6579	0.202505
1004	0.6579	0.202723
1005	0.658218	0.20305
1006	0.658537	0.202941
1007	0.658643	0.202723
1008	0.659067	0.202941
1009	0.658961	0.20305
1010	0.658855	0.20305
1011	0.659173	0.202941
1012	0.659597	0.202832
1013	0.659597	0.202941
1014	0.659491	0.203159
1015	0.659491	0.203268
1016	0.659491	0.203159
1017	0.659491	0.203377
1018	0.659279	0.203595
1019	0.659279	0.203813
1020	0.659279	0.203922
1021	0.659597	0.203922
1022	0.659491	0.204031
1023	0.659809	0.203922
1024	0.659809	0.203704
1025	0.659915	0.203704
1026	0.659703	0.203704
1027	0.659915	0.203595
1028	0.660021	0.203922
1029	0.660127	0.204031
1030	0.660127	0.204248
1031	0.660233	0.204466
1032	0.660551	0.204466
1033	0.660657	0.204575
1034	0.661082	0.204575
1035	0.661188	0.204684
1036	0.661612	0.204684
1037	0.661612	0.204466
1038	0.661718	0.204466
1039	0.661718	0.204466
1040	0.662036	0.204575
1041	0.662142	0.204575
1042	0.662248	0.204575
1043	0.662142	0.204466
1044	0.662354	0.204357
1045	0.662248	0.204357
1046	0.662354	0.204575
1047	0.662248	0.204793
1048	0.662248	0.204793
1049	0.662354	0.204684
1050	0.663097	0.204684
1051	0.66299	0.204902
1052	0.663097	0.204902
1053	0.663097	0.204902
1054	0.663627	0.20512
1055	0.664051	0.20512
1056	0.663945	0.204902
1057	0.664051	0.204684
1058	0.664263	0.204902
1059	0.664263	0.205011
1060	0.664263	0.204902
1061	0.664475	0.204684
1062	0.664687	0.204793
1063	0.664899	0.205011
1064	0.665323	0.20512
1065	0.665323	0.205229
1066	0.665323	0.205447
1067	0.665217	0.205556
1068	0.665429	0.205773
1069	0.665536	0.205991
1070	0.665642	0.205991
1071	0.665854	0.206209
1072	0.66596	0.206209
1073	0.665854	0.205991
1074	0.666278	0.205991
1075	0.666172	0.2061
1076	0.666066	0.206209
1077	0.66596	0.206209
1078	0.66596	0.206209
1079	0.665642	0.206209
1080	0.665429	0.206318
1081	0.665429	0.2061
1082	0.665642	0.205991
1083	0.665536	0.205991
1084	0.665854	0.206209
1085	0.66596	0.206209
1086	0.666066	0.206427
1087	0.666172	0.206536
1088	0.666066	0.206645
1089	0.666278	0.206754
1090	0.66649	0.207081
1091	0.666596	0.20719
1092	0.666596	0.207407
1093	0.666596	0.207734
1094	0.66649	0.207734
1095	0.666702	0.207734
1096	0.666808	0.207734
1097	0.667232	0.207734
1098	0.667338	0.207952
1099	0.667444	0.207952
1100	0.66755	0.207625
1101	0.667444	0.207625
1102	0.66755	0.207516
1103	0.667762	0.207734
1104	0.667656	0.207734
1105	0.667656	0.208061
1106	0.66755	0.208388
1107	0.66755	0.208497
1108	0.667762	0.208497
1109	0.667869	0.208606
1110	0.668187	0.208497
1111	0.668717	0.208497
1112	0.668505	0.208497
1113	0.668611	0.208606
1114	0.668717	0.208606
1115	0.668929	0.208606
1116	0.669247	0.208824
1117	0.669671	0.208715
1118	0.669777	0.208715
1119	0.669883	0.208715
1120	0.669565	0.208824
1121	0.669777	0.208824
1122	0.669565	0.20915
1123	0.669565	0.209259
1124	0.669565	0.20915
1125	0.669565	0.20915
1126	0.669247	0.209041
1127	0.669459	0.20915
1128	0.669459	0.20915
1129	0.669565	0.208932
1130	0.669353	0.209041
1131	0.669459	0.20915
1132	0.669459	0.209041
1133	0.669883	0.208932
1134	0.669989	0.209259
1135	0.669883	0.209368
1136	0.669989	0.209041
1137	0.670095	0.208824
1138	0.669989	0.208606
1139	0.669883	0.208497
1140	0.670095	0.208388
1141	0.670201	0.208388
1142	0.670201	0.208497
1143	0.670414	0.208715
1144	0.670732	0.208824
1145	0.67105	0.209041
1146	0.670944	0.209041
1147	0.671156	0.209041
1148	0.671262	0.20915
1149	0.671368	0.20915
1150	0.671156	0.209041
1151	0.671474	0.20915
1152	0.671262	0.209477
1153	0.671368	0.209477
1154	0.671474	0.209477
1155	0.67158	0.209804
1156	0.671792	0.209695
1157	0.671792	0.209804
1158	0.672216	0.209695
1159	0.672428	0.209695
1160	0.672322	0.209586
1161	0.672216	0.209586
1162	0.672216	0.209695
1163	0.672428	0.209586
1164	0.672534	0.209586
1165	0.672747	0.209804
1166	0.672747	0.209695
1167	0.672747	0.209586
1168	0.673065	0.209695
1169	0.673171	0.209913
1170	0.673277	0.209913
1171	0.673171	0.210022
1172	0.673277	0.210022
1173	0.673383	0.21024
1174	0.673489	0.210458
1175	0.673489	0.210458
1176	0.673489	0.210349
1177	0.673277	0.210566
1178	0.673277	0.210784
1179	0.673489	0.211002
1180	0.673595	0.211111
1181	0.673489	0.210784
1182	0.673701	0.210784
1183	0.674019	0.210675
1184	0.674337	0.210675
1185	0.674337	0.210784
1186	0.674125	0.210675
1187	0.674125	0.210784
1188	0.674125	0.210893
1189	0.674019	0.211111
1190	0.674019	0.21122
1191	0.673807	0.21122
1192	0.673913	0.211329
1193	0.674019	0.211329
1194	0.673807	0.211547
1195	0.673701	0.211547
1196	0.673701	0.211438
1197	0.673807	0.211329
1198	0.673807	0.211329
1199	0.674125	0.211438
1200	0.674337	0.211547
1201	0.674549	0.211547
1202	0.674761	0.211656
1203	0.67508	0.211656
1204	0.674973	0.211765
1205	0.67508	0.211874
1206	0.675398	0.211874
1207	0.675504	0.211874
1208	0.675504	0.211874
1209	0.67561	0.211874
1210	0.675822	0.211874
1211	0.675928	0.211765
1212	0.675822	0.211874
1213	0.675716	0.211874
1214	0.675822	0.211874
1215	0.675928	0.211874
1216	0.676034	0.211874
1217	0.676458	0.211765
1218	0.676564	0.211765
1219	0.67667	0.211983
1220	0.676882	0.211874
1221	0.677094	0.212092
1222	0.6772	0.212092
1223	0.676882	0.212092
1224	0.6772	0.212092
1225	0.6772	0.212092
1226	0.677306	0.2122
1227	0.677519	0.212309
1228	0.677625	0.212636
1229	0.677519	0.212745
1230	0.677625	0.212854
1231	0.677625	0.213181
1232	0.677731	0.212963
1233	0.677731	0.212745
1234	0.677731	0.212636
1235	0.677943	0.212527
1236	0.677943	0.212636
1237	0.677943	0.212745
1238	0.678049	0.212745
1239	0.678155	0.212854
1240	0.678155	0.213072
1241	0.678155	0.213399
1242	0.678155	0.213617
1243	0.677943	0.213508
1244	0.677731	0.21329
1245	0.677625	0.213181
1246	0.677731	0.213181
1247	0.678155	0.213181
1248	0.678261	0.213072
1249	0.678261	0.213072
1250	0.678049	0.212963
1251	0.678155	0.21329
1252	0.678473	0.213399
1253	0.678579	0.213508
1254	0.678579	0.213508
1255	0.678685	0.213617
1256	0.679003	0.213834
1257	0.679003	0.213725
1258	0.679215	0.213943
1259	0.679427	0.213943
1260	0.679427	0.213943
1261	0.679745	0.213834
1262	0.679852	0.213834
1263	0.679852	0.213725
1264	0.679852	0.213725
1265	0.679745	0.213725
1266	0.679639	0.213943
1267	0.679639	0.213834
1268	0.679852	0.213834
1269	0.679958	0.213725
1270	0.679852	0.213725
1271	0.680064	0.213617
1272	0.680488	0.213725
1273	0.6807	0.213834
1274	0.681018	0.213834
1275	0.681124	0.213943
1276	0.681442	0.213834
1277	0.68176	0.213943
1278	0.681972	0.214052
1279	0.681972	0.214052
1280	0.681972	0.214161
1281	0.682291	0.21427
1282	0.682503	0.214597
1283	0.682503	0.214706
1284	0.682397	0.214815
1285	0.682291	0.215033
1286	0.682397	0.214924
1287	0.682078	0.215142
1288	0.682185	0.215142
1289	0.682503	0.215142
1290	0.682609	0.215142
1291	0.682715	0.215142
1292	0.682821	0.214924
1293	0.682927	0.215033
1294	0.683457	0.215142
1295	0.683775	0.215142
1296	0.683987	0.215142
1297	0.684093	0.215251
1298	0.684093	0.215142
1299	0.684305	0.215142
1300	0.684411	0.215033
1301	0.684411	0.215142
1302	0.684411	0.215142
1303	0.684517	0.215577
1304	0.68473	0.215468
1305	0.684942	0.215686
1306	0.684836	0.215686
1307	0.68473	0.215686
1308	0.684942	0.215468
1309	0.684942	0.215577
1310	0.685048	0.215577
1311	0.68473	0.215468
1312	0.68473	0.215577
1313	0.685048	0.215468
1314	0.684624	0.215468
1315	0.684624	0.215468
1316	0.684624	0.215359
1317	0.684517	0.215468
1318	0.684517	0.215359
1319	0.684836	0.215359
1320	0.684836	0.215359
1321	0.685048	0.215468
1322	0.685366	0.215359
1323	0.685684	0.215251
1324	0.68579	0.215468
1325	0.685896	0.215468
1326	0.686108	0.215359
1327	0.68632	0.215359
1328	0.686426	0.215359
1329	0.686214	0.215468
1330	0.686426	0.215468
1331	0.686744	0.215577
1332	0.686744	0.215577
1333	0.686957	0.215359
1334	0.687275	0.215359
1335	0.687487	0.215359
1336	0.687699	0.215468
1337	0.687593	0.215468
1338	0.687911	0.215577
1339	0.687911	0.215577
1340	0.688017	0.215795
1341	0.688123	0.216122
1342	0.688229	0.216122
1343	0.688017	0.216122
1344	0.688335	0.216122
1345	0.688547	0.216013
1346	0.688547	0.216122
1347	0.688441	0.216122
1348	0.688441	0.216013
1349	0.688547	0.215795
1350	0.688759	0.215904
1351	0.688759	0.21634
1352	0.689077	0.216449
1353	0.689183	0.216667
1354	0.689183	0.216667
1355	0.68929	0.216667
1356	0.689502	0.216558
1357	0.689502	0.216667
1358	0.689926	0.216667
1359	0.689926	0.216776
1360	0.689926	0.216885
1361	0.68982	0.216776
1362	0.68982	0.217102
1363	0.689926	0.217102
1364	0.690032	0.217102
1365	0.690138	0.217102
1366	0.69035	0.217102
1367	0.690456	0.217102
1368	0.690244	0.216885
1369	0.690456	0.217211
1370	0.690668	0.217211
1371	0.69088	0.21732
1372	0.690986	0.217429
1373	0.691198	0.217865
1374	0.691304	0.217974
1375	0.69141	0.217865
1376	0.691622	0.217756
1377	0.691622	0.217974
1378	0.691835	0.218083
1379	0.691941	0.218083
1380	0.691941	0.218083
1381	0.691941	0.217974
1382	0.692259	0.218083
1383	0.692471	0.218192
1384	0.692471	0.218083
1385	0.692577	0.218301
1386	0.692895	0.218083
1387	0.693319	0.218301
1388	0.693531	0.218192
1389	0.693531	0.21841
1390	0.693849	0.21841
1391	0.693955	0.21841
1392	0.694062	0.21841
1393	0.693849	0.218301
1394	0.693849	0.21841
1395	0.694062	0.218301
1396	0.694062	0.218519
1397	0.693955	0.218627
1398	0.694486	0.218519
1399	0.694698	0.218627
1400	0.69491	0.218736
1401	0.694804	0.218954
1402	0.694486	0.218954
1403	0.69438	0.219063
1404	0.694274	0.219172
1405	0.69438	0.219172
1406	0.694486	0.219281
1407	0.694592	0.219172
1408	0.694804	0.218954
1409	0.69491	0.218845
1410	0.695122	0.218845
1411	0.695016	0.218736
1412	0.695228	0.218845
1413	0.69544	0.218954
1414	0.695546	0.218954
1415	0.695758	0.218954
1416	0.696288	0.219063
1417	0.696501	0.219172
1418	0.696501	0.219063
1419	0.696607	0.219063
1420	0.696713	0.219063
1421	0.696607	0.219063
1422	0.697031	0.219172
1423	0.697137	0.219063
1424	0.697561	0.218954
1425	0.697667	0.219063
1426	0.697985	0.219281
1427	0.698091	0.219499
1428	0.698303	0.219608
1429	0.698303	0.219608
1430	0.698303	0.219608
1431	0.698409	0.21939
1432	0.698515	0.21939
1433	0.698515	0.219281
1434	0.698727	0.219281
1435	0.698834	0.21939
1436	0.69894	0.21939
1437	0.699152	0.21939
1438	0.699258	0.21939
1439	0.699364	0.219281
1440	0.699576	0.219281
1441	0.699788	0.219281
1442	0.699894	0.21939
1443	0.700212	0.219499
1444	0.7	0.219499
1445	0.700106	0.21939
1446	0.700212	0.219281
1447	0.700424	0.21939
1448	0.700424	0.21939
1449	0.700636	0.219063
1450	0.70053	0.219063
1451	0.700742	0.219063
1452	0.700848	0.218845
1453	0.700742	0.218954
1454	0.700954	0.218845
1455	0.700954	0.218954
1456	0.70106	0.219063
1457	0.70106	0.218954
1458	0.701273	0.218736
1459	0.701273	0.218736
1460	0.701166	0.218845
1461	0.701166	0.218845
1462	0.70106	0.218845
1463	0.701166	0.218845
1464	0.701379	0.219063
1465	0.701485	0.219063
1466	0.701591	0.219172
1467	0.701803	0.219172
1468	0.702121	0.219172
1469	0.702121	0.219172
1470	0.702015	0.219172
1471	0.702333	0.219281
1472	0.702439	0.219499
1473	0.702969	0.219608
1474	0.702969	0.219499
1475	0.703181	0.219608
1476	0.703287	0.219608
1477	0.703287	0.219608
1478	0.703393	0.219608
1479	0.703287	0.219826
1480	0.703287	0.219826
1481	0.703499	0.220261
1482	0.703393	0.220261
1483	0.703393	0.220261
1484	0.703499	0.220697
1485	0.703712	0.220915
1486	0.704136	0.220806
1487	0.704242	0.220697
1488	0.704348	0.221024
1489	0.704348	0.221133
1490	0.704348	0.221242
1491	0.704242	0.221133
1492	0.704242	0.221351
1493	0.70456	0.221242
1494	0.704454	0.221242
1495	0.704454	0.221351
1496	0.704348	0.22146
1497	0.704348	0.221351
1498	0.704242	0.221569
1499	0.704136	0.221678
1500	0.704348	0.221678
1501	0.704772	0.221895
1502	0.705196	0.221895
1503	0.704878	0.222004
1504	0.704666	0.222113
1505	0.704666	0.222113
1506	0.70509	0.222331
1507	0.705196	0.222331
1508	0.705302	0.222331
1509	0.705408	0.22244
1510	0.705408	0.222658
1511	0.70562	0.222549
1512	0.705938	0.222549
1513	0.706045	0.222658
1514	0.706045	0.222767
1515	0.705938	0.222767
1516	0.706045	0.222658
1517	0.706469	0.222767
1518	0.706469	0.222876
1519	0.706575	0.222876
1520	0.706469	0.222767
1521	0.706681	0.222767
1522	0.706787	0.222767
1523	0.706681	0.222767
1524	0.706681	0.222658
1525	0.706999	0.222549
1526	0.707317	0.22244
1527	0.707529	0.222331
1528	0.707317	0.222658
1529	0.707635	0.222876
1530	0.707953	0.222876
1531	0.708059	0.222985
1532	0.708165	0.222876
1533	0.708165	0.222876
1534	0.708271	0.222985
1535	0.708271	0.223094
1536	0.708271	0.223203
1537	0.708378	0.223312
1538	0.708271	0.223203
1539	0.708165	0.223312
1540	0.708271	0.223312
1541	0.708378	0.223529
1542	0.708696	0.223638
1543	0.708696	0.223747
1544	0.708802	0.223638
1545	0.708696	0.223638
1546	0.708484	0.223529
1547	0.708271	0.223856
1548	0.708271	0.224183
1549	0.708271	0.223747
1550	0.708271	0.223856
1551	0.70859	0.223965
1552	0.70859	0.224183
1553	0.709014	0.224292
1554	0.709226	0.224183
1555	0.709438	0.224292
1556	0.709862	0.224292
1557	0.709968	0.224292
1558	0.71018	0.224401
1559	0.71071	0.224619
1560	0.710923	0.224728
1561	0.710923	0.224728
1562	0.711241	0.224728
1563	0.711559	0.224728
1564	0.711559	0.224946
1565	0.711559	0.224837
1566	0.711559	0.224946
1567	0.711559	0.224946
1568	0.711453	0.224946
1569	0.711241	0.225054
1570	0.711347	0.225054
1571	0.711453	0.224946
1572	0.711347	0.225054
1573	0.711559	0.225163
1574	0.711453	0.225163
1575	0.711559	0.225054
1576	0.711559	0.225163
1577	0.711559	0.225054
1578	0.711771	0.225054
1579	0.711983	0.225163
1580	0.711877	0.225381
1581	0.712195	0.22549
1582	0.711877	0.225599
1583	0.711983	0.225599
1584	0.711983	0.225381
1585	0.712195	0.22549
1586	0.712407	0.22549
1587	0.712407	0.22549
1588	0.712619	0.225381
1589	0.712619	0.225381
1590	0.712937	0.225381
1591	0.712831	0.22549
1592	0.713043	0.225599
1593	0.712937	0.225599
1594	0.712831	0.225708
1595	0.712937	0.225817
1596	0.712831	0.225817
1597	0.712937	0.225817
1598	0.713043	0.225817
1599	0.712831	0.225708
1600	0.712937	0.22549
1601	0.712937	0.22549
1602	0.713043	0.22549
1603	0.713256	0.225381
1604	0.71315	0.22549
1605	0.713043	0.22549
1606	0.712937	0.22549
1607	0.71315	0.225381
1608	0.71315	0.22549
1609	0.713256	0.225381
1610	0.71315	0.225381
1611	0.71315	0.225272
1612	0.713362	0.225163
1613	0.713574	0.225054
1614	0.713574	0.225054
1615	0.713574	0.225054
1616	0.71368	0.225163
1617	0.713786	0.225381
1618	0.713786	0.22549
1619	0.713892	0.225599
1620	0.713892	0.22549
1621	0.713892	0.22549
1622	0.713786	0.22549
1623	0.71368	0.225381
1624	0.713786	0.225381
1625	0.713998	0.225381
1626	0.713892	0.225381
1627	0.714104	0.225272
1628	0.71421	0.225272
1629	0.714422	0.225381
1630	0.714422	0.225381
1631	0.714528	0.225381
1632	0.714634	0.225381
1633	0.71474	0.22549
1634	0.71474	0.225599
1635	0.714846	0.225708
1636	0.71474	0.225708
1637	0.714634	0.225817
1638	0.714528	0.225817
1639	0.714422	0.225817
1640	0.714634	0.225817
1641	0.714422	0.225926
1642	0.714422	0.225926
1643	0.714528	0.225926
1644	0.714422	0.225817
1645	0.714422	0.225817
1646	0.714422	0.225926
1647	0.714634	0.225708
1648	0.714528	0.225708
1649	0.714634	0.225708
1650	0.714634	0.225817
1651	0.714846	0.225926
1652	0.714846	0.225817
1653	0.714952	0.225926
1654	0.714952	0.226035
1655	0.715058	0.225817
1656	0.715058	0.225708
1657	0.715058	0.225817
1658	0.715376	0.226144
1659	0.715376	0.225926
1660	0.71527	0.225926
1661	0.71474	0.225926
1662	0.714846	0.226144
1663	0.71474	0.226362
1664	0.71474	0.226471
1665	0.714846	0.226362
1666	0.71527	0.226362
1667	0.715376	0.226253
1668	0.715483	0.226253
1669	0.715483	0.226253
1670	0.715483	0.226362
1671	0.715376	0.226362
1672	0.715589	0.226362
1673	0.715801	0.226362
1674	0.716119	0.226253
1675	0.716331	0.226362
1676	0.716437	0.226362
1677	0.716649	0.226362
1678	0.716649	0.226253
1679	0.716543	0.226362
1680	0.716649	0.226253
1681	0.716967	0.226144
1682	0.716967	0.226253
1683	0.717179	0.226253
1684	0.717391	0.226362
1685	0.717497	0.226362
1686	0.717391	0.226362
1687	0.717391	0.226253
1688	0.717391	0.226253
1689	0.717497	0.226253
1690	0.717497	0.226362
1691	0.717497	0.226362
1692	0.717497	0.226471
1693	0.717603	0.226471
1694	0.717603	0.22658
1695	0.717709	0.226688
1696	0.717497	0.226797
1697	0.717815	0.226906
1698	0.718028	0.226906
1699	0.718028	0.226797
1700	0.718028	0.226797
1701	0.718134	0.226797
1702	0.718134	0.226797
1703	0.718028	0.226797
1704	0.718346	0.226688
1705	0.718452	0.226797
1706	0.718664	0.226688
1707	0.718982	0.226688
1708	0.719088	0.226688
1709	0.719194	0.226688
1710	0.7193	0.226688
1711	0.7193	0.22658
1712	0.719512	0.226688
1713	0.719618	0.226688
1714	0.71983	0.226906
1715	0.719936	0.226906
1716	0.720042	0.227124
1717	0.720042	0.227124
1718	0.720467	0.227124
1719	0.720148	0.227233
1720	0.720148	0.227342
1721	0.720255	0.227233
1722	0.720255	0.227233
1723	0.720148	0.227233
1724	0.720255	0.226906
1725	0.720148	0.227015
1726	0.720255	0.227124
1727	0.720361	0.227233
1728	0.720361	0.227342
1729	0.720467	0.227124
1730	0.720467	0.227342
1731	0.720467	0.227451
1732	0.720679	0.227451
1733	0.720679	0.22756
1734	0.720785	0.227451
1735	0.720997	0.227669
1736	0.721209	0.227669
1737	0.721527	0.227778
1738	0.721633	0.227778
1739	0.721951	0.227669
1740	0.721845	0.227778
1741	0.721951	0.227669
1742	0.721739	0.227887
1743	0.721845	0.227887
1744	0.722057	0.227887
1745	0.722163	0.227778
1746	0.722163	0.227669
1747	0.722163	0.227451
1748	0.722269	0.22756
1749	0.722269	0.22756
1750	0.722587	0.22756
1751	0.722906	0.22756
1752	0.723118	0.227778
1753	0.723224	0.227451
1754	0.723224	0.227451
1755	0.723224	0.227342
1756	0.72333	0.227015
1757	0.723436	0.227015
1758	0.723542	0.227233
1759	0.723542	0.227233
1760	0.723542	0.227342
1761	0.72386	0.227233
1762	0.724072	0.227342
1763	0.724284	0.227233
1764	0.724496	0.227233
1765	0.724602	0.227233
1766	0.724602	0.227124
1767	0.724708	0.227342
1768	0.72492	0.22756
1769	0.725133	0.227778
1770	0.725239	0.227887
1771	0.725239	0.227887
1772	0.725345	0.227887
1773	0.725345	0.227778
1774	0.725451	0.227778
1775	0.725451	0.227887
1776	0.725239	0.227887
1777	0.725133	0.227778
1778	0.725027	0.227778
1779	0.724814	0.227778
1780	0.724814	0.227887
1781	0.72492	0.227778
1782	0.725027	0.22756
1783	0.725027	0.227451
1784	0.72492	0.227342
1785	0.725027	0.227233
1786	0.725027	0.227233
1787	0.725133	0.227233
1788	0.725239	0.227124
1789	0.725239	0.227124
1790	0.725345	0.227124
1791	0.725133	0.227233
1792	0.725345	0.227233
1793	0.725451	0.227233
1794	0.725663	0.227233
1795	0.725557	0.227124
1796	0.725557	0.227124
1797	0.725663	0.227015
1798	0.725875	0.227124
1799	0.726299	0.227124
1800	0.726617	0.227124
1801	0.726511	0.227124
1802	0.726511	0.227342
1803	0.726723	0.227233
1804	0.726829	0.227124
1805	0.726829	0.227124
1806	0.727041	0.227124
1807	0.727147	0.227124
1808	0.727253	0.227015
1809	0.727147	0.226906
1810	0.727041	0.227015
1811	0.727359	0.227015
1812	0.727359	0.227015
1813	0.727572	0.226797
1814	0.727572	0.226797
1815	0.727572	0.226906
1816	0.727572	0.227015
1817	0.727784	0.227015
1818	0.727996	0.227124
1819	0.72789	0.227124
1820	0.727996	0.227124
1821	0.728208	0.227015
1822	0.728208	0.227015
1823	0.728208	0.227124
1824	0.72842	0.227015
1825	0.728632	0.226906
1826	0.728738	0.227015
1827	0.728738	0.227015
1828	0.728844	0.226906
1829	0.728844	0.226797
1830	0.729056	0.226906
1831	0.728844	0.227124
1832	0.729268	0.227124
1833	0.729268	0.227124
1834	0.729374	0.227124
1835	0.729374	0.227233
1836	0.729374	0.227233
1837	0.72948	0.227233
1838	0.729905	0.227233
1839	0.729692	0.227342
1840	0.729799	0.227342
1841	0.729692	0.227233
1842	0.729586	0.227233
1843	0.729692	0.227342
1844	0.730117	0.227342
1845	0.730329	0.227342
1846	0.730541	0.227233
1847	0.730647	0.227233
1848	0.730647	0.227233
1849	0.730753	0.227233
1850	0.730965	0.227015
1851	0.730965	0.227015
1852	0.730965	0.226797
1853	0.731071	0.226797
1854	0.731071	0.226797
1855	0.731177	0.226797
1856	0.731177	0.226797
1857	0.731071	0.226797
1858	0.731071	0.22658
1859	0.731177	0.226688
1860	0.731389	0.226688
1861	0.731707	0.226688
1862	0.731919	0.226797
1863	0.731919	0.226797
1864	0.732131	0.226688
1865	0.732344	0.226797
1866	0.732768	0.226906
1867	0.732768	0.226906
1868	0.732556	0.227015
1869	0.732556	0.226797
1870	0.732556	0.226906
1871	0.732874	0.226906
1872	0.732874	0.226906
1873	0.732874	0.227233
1874	0.732874	0.227233
1875	0.733086	0.227124
1876	0.733086	0.227015
1877	0.733086	0.227015
1878	0.73298	0.227015
1879	0.732874	0.226797
1880	0.73298	0.226797
1881	0.733086	0.226906
1882	0.73298	0.226797
1883	0.733298	0.22658
1884	0.733298	0.22658
1885	0.733404	0.22658
1886	0.733298	0.22658
1887	0.733298	0.22658
1888	0.733298	0.226688
1889	0.733298	0.226688
1890	0.733192	0.226688
1891	0.733192	0.226797
1892	0.733192	0.226906
1893	0.733298	0.226688
1894	0.733298	0.226797
1895	0.733404	0.22658
1896	0.73351	0.226797
1897	0.733616	0.226906
1898	0.733404	0.226797
1899	0.733404	0.226688
1900	0.733616	0.226688
1901	0.733722	0.226688
1902	0.733616	0.226688
1903	0.733828	0.226688
1904	0.733722	0.226906
1905	0.733934	0.226906
1906	0.734146	0.227015
1907	0.734146	0.226906
1908	0.734146	0.226797
1909	0.734252	0.226906
1910	0.734146	0.226906
1911	0.734252	0.227015
1912	0.734571	0.227015
1913	0.734677	0.226906
1914	0.734783	0.226906
1915	0.734889	0.227015
1916	0.734889	0.227124
1917	0.735207	0.227124
1918	0.735313	0.227124
1919	0.735419	0.227124
1920	0.735525	0.227124
1921	0.735737	0.227015
1922	0.735737	0.227124
1923	0.735949	0.227124
1924	0.735949	0.227124
1925	0.735843	0.227124
1926	0.735949	0.227124
1927	0.735949	0.227233
1928	0.736161	0.227233
1929	0.735949	0.227342
1930	0.735843	0.22756
1931	0.735737	0.227233
1932	0.735737	0.227233
1933	0.735737	0.227342
1934	0.735737	0.227342
1935	0.735843	0.227233
1936	0.735949	0.227451
1937	0.736055	0.22756
1938	0.735949	0.227451
1939	0.736055	0.227451
1940	0.736055	0.227342
1941	0.736055	0.22756
1942	0.736161	0.227451
1943	0.736585	0.227451
1944	0.736585	0.227451
1945	0.736585	0.227451
1946	0.736797	0.227451
1947	0.73701	0.227233
1948	0.73701	0.227233
1949	0.73701	0.227233
1950	0.736903	0.227124
1951	0.737116	0.227342
1952	0.737116	0.227342
1953	0.737116	0.227342
1954	0.737222	0.227233
1955	0.737434	0.227124
1956	0.737222	0.227233
1957	0.737328	0.227124
1958	0.73754	0.227124
1959	0.73754	0.227124
1960	0.737646	0.227124
1961	0.737964	0.227124
1962	0.73807	0.226906
1963	0.738282	0.226906
1964	0.738388	0.227015
1965	0.7386	0.227124
1966	0.7386	0.227124
1967	0.738494	0.227124
1968	0.738388	0.22756
1969	0.738176	0.227669
1970	0.738282	0.227887
1971	0.738494	0.227996
1972	0.738706	0.227996
1973	0.738918	0.227887
1974	0.738918	0.227887
1975	0.73913	0.227887
1976	0.739555	0.227996
1977	0.739661	0.227996
1978	0.740191	0.228105
1979	0.740297	0.228214
1980	0.740509	0.228322
1981	0.740403	0.228214
1982	0.740509	0.228214
1983	0.740721	0.228214
1984	0.740615	0.228214
1985	0.740721	0.228214
1986	0.740933	0.228214
1987	0.741039	0.228105
1988	0.740933	0.228105
1989	0.740827	0.227996
1990	0.740721	0.227887
1991	0.740827	0.227996
1992	0.741039	0.227996
1993	0.741251	0.227996
1994	0.741039	0.227996
1995	0.741039	0.228322
1996	0.741039	0.228431
1997	0.741251	0.22854
1998	0.741251	0.228649
1999	0.741357	0.22854
2000	0.741463	0.228649


==> fig/TOPN/Surrogate/_RMSE_Train_VS_Test.txt <==
1	0.455567	0.107298
2	0.463203	0.114379
3	0.464793	0.116449
4	0.462778	0.118083
5	0.462778	0.118627
6	0.462672	0.118736
7	0.462248	0.118954
8	0.460233	0.120044
9	0.457264	0.120697
10	0.456098	0.120806
11	0.444963	0.11841
12	0.443902	0.115686
13	0.444008	0.117102
14	0.443796	0.116013
15	0.44369	0.116013
16	0.442736	0.115251
17	0.427359	0.113725
18	0.419724	0.11427
19	0.418876	0.11427
20	0.419194	0.113943
21	0.418876	0.113834
22	0.418346	0.113725
23	0.418134	0.114161
24	0.418346	0.114488
25	0.418452	0.114488
26	0.418558	0.114706
27	0.419512	0.114597
28	0.420042	0.116231
29	0.428632	0.116993
30	0.430329	0.117429
31	0.435949	0.117429
32	0.438176	0.115795
33	0.438282	0.115904
34	0.439343	0.115904
35	0.439873	0.115033
36	0.440085	0.115795
37	0.441463	0.114815
38	0.442418	0.114706
39	0.443584	0.113508
40	0.444963	0.112636
41	0.448038	0.111111
42	0.445069	0.110131
43	0.445175	0.110131
44	0.44719	0.109695
45	0.445493	0.110349
46	0.444963	0.110566
47	0.444963	0.109913
48	0.445281	0.110349
49	0.44666	0.109695
50	0.447826	0.109259
51	0.448674	0.108824
52	0.449311	0.108606
53	0.45122	0.108388
54	0.453234	0.10817
55	0.455249	0.108497
56	0.461824	0.108824
57	0.45228	0.108932
58	0.450901	0.109041
59	0.451644	0.108497
60	0.451644	0.107952
61	0.451856	0.10817
62	0.452598	0.107952
63	0.452916	0.10719
64	0.453765	0.106754
65	0.453871	0.106863
66	0.453659	0.106754
67	0.454507	0.106645
68	0.454825	0.106972
69	0.454825	0.106427
70	0.455143	0.1061
71	0.455143	0.105664
72	0.455249	0.105664
73	0.455673	0.105447
74	0.455673	0.1061
75	0.455885	0.105556
76	0.456416	0.105882
77	0.456734	0.105882
78	0.456946	0.105882
79	0.45684	0.105229
80	0.457052	0.10512
81	0.457052	0.104793
82	0.457794	0.104902
83	0.458218	0.104684
84	0.458961	0.10512
85	0.459597	0.104684
86	0.460976	0.104466
87	0.462566	0.104466
88	0.465323	0.104466
89	0.467656	0.104684
90	0.469353	0.105773
91	0.470095	0.106209
92	0.470201	0.106209
93	0.47052	0.106427
94	0.469883	0.107298
95	0.469141	0.107625
96	0.467762	0.107734
97	0.466808	0.107952
98	0.464793	0.107734
99	0.464369	0.107625
100	0.463733	0.107734
101	0.463839	0.107952
102	0.463309	0.107843
103	0.46299	0.108061
104	0.464793	0.107734
105	0.465217	0.108061
106	0.466808	0.107843
107	0.467232	0.10817
108	0.467444	0.108497
109	0.467656	0.108715
110	0.467762	0.108715
111	0.468717	0.109041
112	0.469353	0.109477
113	0.469247	0.109586
114	0.470838	0.109804
115	0.472004	0.109586
116	0.473065	0.109804
117	0.474443	0.110022
118	0.474019	0.110566
119	0.474761	0.111656
120	0.475504	0.112418
121	0.475292	0.112527
122	0.47667	0.112636
123	0.477837	0.113508
124	0.479321	0.114161
125	0.481442	0.115577
126	0.484305	0.116558
127	0.485896	0.117647
128	0.489183	0.117865
129	0.491941	0.119172
130	0.492789	0.120479
131	0.494698	0.121569
132	0.496182	0.122549
133	0.498091	0.123529
134	0.500848	0.124292
135	0.502545	0.124946
136	0.503712	0.125817
137	0.506257	0.12658
138	0.507635	0.127015
139	0.507635	0.128214
140	0.509332	0.128976
141	0.509544	0.128649
142	0.509862	0.129739
143	0.509438	0.13061
144	0.509014	0.13061
145	0.509332	0.131481
146	0.509968	0.13159
147	0.510817	0.130501
148	0.51071	0.131046
149	0.511135	0.132135
150	0.510817	0.132789
151	0.510074	0.133115
152	0.509862	0.133115
153	0.509438	0.133224
154	0.508802	0.133333
155	0.509226	0.13366
156	0.510074	0.133224
157	0.510074	0.13366
158	0.510498	0.13366
159	0.510817	0.133769
160	0.51018	0.13366
161	0.510604	0.133769
162	0.51071	0.134532
163	0.510074	0.13573
164	0.51018	0.136057
165	0.509438	0.136928
166	0.50912	0.138344
167	0.508696	0.138235
168	0.509968	0.137908
169	0.511559	0.137908
170	0.511453	0.137255
171	0.511983	0.138017
172	0.512937	0.137473
173	0.51421	0.137364
174	0.514316	0.137582
175	0.515058	0.137473
176	0.515483	0.137582
177	0.515589	0.137908
178	0.515589	0.138453
179	0.515801	0.138344
180	0.516543	0.139216
181	0.517179	0.139107
182	0.517815	0.139325
183	0.518876	0.13976
184	0.520467	0.140523
185	0.522375	0.141068
186	0.5228	0.141721
187	0.52386	0.142157
188	0.525239	0.142048
189	0.526723	0.142266
190	0.527466	0.143464
191	0.52895	0.1439
192	0.530011	0.144227
193	0.531283	0.144989
194	0.531177	0.145316
195	0.533086	0.145643
196	0.534464	0.145969
197	0.534995	0.146514
198	0.536479	0.147168
199	0.536903	0.147821
200	0.537752	0.147495
201	0.540085	0.147712
202	0.540721	0.148039
203	0.542418	0.148257
204	0.54316	0.148148
205	0.544539	0.148802
206	0.546023	0.149129
207	0.547614	0.149455
208	0.54825	0.15
209	0.549947	0.149129
210	0.551432	0.149346
211	0.551644	0.15
212	0.552916	0.150871
213	0.554825	0.151961
214	0.556946	0.151852
215	0.5579	0.152288
216	0.558431	0.152614
217	0.560021	0.152832
218	0.560764	0.153377
219	0.560976	0.152832
220	0.5614	0.153486
221	0.562248	0.15305
222	0.563733	0.153159
223	0.563839	0.153486
224	0.565111	0.153813
225	0.567338	0.154575
226	0.568293	0.154575
227	0.569777	0.154793
228	0.570308	0.155338
229	0.571368	0.155664
230	0.572428	0.156318
231	0.573171	0.156863
232	0.574549	0.158497
233	0.57561	0.158606
234	0.575716	0.159041
235	0.577731	0.15915
236	0.578791	0.159586
237	0.579427	0.159695
238	0.580594	0.159804
239	0.581336	0.160349
240	0.58176	0.160458
241	0.582291	0.160784
242	0.582927	0.16122
243	0.583669	0.161765
244	0.58473	0.161111
245	0.58526	0.161002
246	0.58579	0.161656
247	0.586744	0.161874
248	0.58685	0.161874
249	0.587699	0.1622
250	0.589608	0.162745
251	0.589926	0.162636
252	0.590986	0.162527
253	0.591729	0.162092
254	0.591729	0.162309
255	0.591729	0.162963
256	0.592895	0.162854
257	0.593637	0.162527
258	0.593637	0.162854
259	0.594062	0.163508
260	0.594168	0.163508
261	0.594062	0.164161
262	0.594804	0.16427
263	0.595122	0.165251
264	0.596076	0.165577
265	0.596076	0.165577
266	0.596713	0.165904
267	0.597137	0.165142
268	0.597773	0.165686
269	0.598303	0.166449
270	0.600212	0.167429
271	0.599682	0.167211
272	0.600212	0.167756
273	0.600106	0.167756
274	0.600636	0.16732
275	0.601273	0.167647
276	0.602333	0.167647
277	0.602439	0.167974
278	0.602439	0.168192
279	0.602333	0.167865
280	0.603287	0.168627
281	0.604348	0.168736
282	0.60456	0.168845
283	0.603712	0.168627
284	0.603924	0.168627
285	0.604242	0.167756
286	0.604136	0.167538
287	0.604772	0.167865
288	0.605196	0.167865
289	0.605726	0.168519
290	0.606575	0.168736
291	0.606999	0.168954
292	0.607529	0.168736
293	0.608484	0.168519
294	0.608908	0.168519
295	0.608696	0.168301
296	0.609226	0.168627
297	0.609226	0.168519
298	0.609226	0.168627
299	0.609014	0.168954
300	0.609332	0.169063
301	0.610074	0.168627
302	0.609756	0.168519
303	0.61018	0.168519
304	0.610604	0.168627
305	0.61071	0.168301
306	0.609862	0.167865
307	0.610923	0.168301
308	0.611665	0.168954
309	0.612301	0.168627
310	0.611771	0.168736
311	0.612301	0.168736
312	0.611771	0.168845
313	0.612301	0.168954
314	0.612831	0.169063
315	0.612725	0.169499
316	0.612725	0.169172
317	0.612831	0.169172
318	0.612937	0.16939
319	0.612407	0.168845
320	0.612831	0.168627
321	0.612407	0.168736
322	0.612937	0.168736
323	0.612301	0.169172
324	0.612301	0.169063
325	0.612619	0.169281
326	0.61315	0.169172
327	0.613892	0.168954
328	0.61474	0.168627
329	0.614846	0.16841
330	0.615164	0.168736
331	0.615589	0.168954
332	0.616437	0.168954
333	0.616861	0.169063
334	0.617497	0.169281
335	0.61877	0.169608
336	0.618346	0.169499
337	0.619512	0.16939
338	0.619936	0.169172
339	0.619936	0.169063
340	0.619936	0.168627
341	0.620148	0.168845
342	0.620255	0.169172
343	0.620679	0.169608
344	0.620997	0.170044
345	0.621633	0.17037
346	0.621209	0.170479
347	0.621633	0.170806
348	0.621739	0.17146
349	0.622481	0.171569
350	0.622375	0.171024
351	0.622375	0.171351
352	0.622269	0.171569
353	0.622587	0.171569
354	0.6228	0.171678
355	0.62333	0.172004
356	0.623542	0.172004
357	0.624072	0.17244
358	0.623966	0.172549
359	0.624814	0.173203
360	0.625345	0.173529
361	0.625239	0.173529
362	0.625875	0.173747
363	0.625769	0.174074
364	0.626193	0.174183
365	0.626087	0.174401
366	0.627147	0.174728
367	0.628208	0.174619
368	0.628844	0.175054
369	0.628208	0.175272
370	0.628208	0.175599
371	0.628632	0.176035
372	0.628314	0.176144
373	0.629162	0.176471
374	0.628844	0.176471
375	0.629586	0.177015
376	0.629374	0.177015
377	0.629268	0.17756
378	0.629586	0.177996
379	0.629905	0.178105
380	0.62948	0.17854
381	0.629799	0.178649
382	0.630117	0.178758
383	0.630011	0.178976
384	0.630223	0.178976
385	0.630435	0.178976
386	0.631071	0.178976
387	0.631707	0.178867
388	0.632344	0.178758
389	0.633298	0.178758
390	0.633828	0.17854
391	0.634571	0.178758
392	0.634995	0.178976
393	0.634677	0.178867
394	0.634677	0.178976
395	0.634783	0.178758
396	0.635843	0.178649
397	0.635419	0.178214
398	0.635525	0.178322
399	0.635949	0.178105
400	0.636055	0.177778
401	0.636055	0.177778
402	0.635843	0.177669
403	0.636585	0.177669
404	0.637116	0.178214
405	0.63754	0.178105
406	0.63807	0.177887
407	0.638176	0.177669
408	0.638494	0.177996
409	0.638176	0.178105
410	0.638494	0.178105
411	0.638812	0.178431
412	0.639555	0.178431
413	0.640721	0.178649
414	0.641463	0.178976
415	0.642418	0.179085
416	0.641782	0.179521
417	0.641676	0.179956
418	0.641888	0.179956
419	0.641994	0.180174
420	0.6421	0.180065
421	0.64316	0.180283
422	0.643054	0.180392
423	0.64316	0.18061
424	0.64316	0.180501
425	0.64369	0.180719
426	0.643796	0.180828
427	0.643584	0.180828
428	0.644645	0.180937
429	0.644857	0.181046
430	0.644539	0.181046
431	0.645069	0.181481
432	0.645387	0.181046
433	0.645705	0.180501
434	0.645281	0.181264
435	0.645387	0.182244
436	0.645493	0.182135
437	0.645599	0.182026
438	0.645387	0.182135
439	0.645917	0.18159
440	0.646023	0.181808
441	0.646448	0.181699
442	0.647084	0.181481
443	0.647296	0.181373
444	0.647508	0.181808
445	0.647296	0.182462
446	0.646978	0.182571
447	0.64719	0.18268
448	0.647296	0.182571
449	0.64772	0.182571
450	0.648462	0.182789
451	0.649099	0.182571
452	0.650159	0.182353
453	0.650265	0.182026
454	0.650901	0.182026
455	0.651007	0.182353
456	0.652174	0.182244
457	0.651962	0.182353
458	0.651644	0.182462
459	0.652068	0.182353
460	0.652174	0.182244
461	0.652704	0.182026
462	0.652704	0.182135
463	0.652598	0.182353
464	0.652492	0.182789
465	0.65281	0.183007
466	0.653659	0.183007
467	0.654083	0.182789
468	0.654083	0.182571
469	0.654189	0.182462
470	0.653765	0.182244
471	0.653659	0.181808
472	0.653977	0.18159
473	0.653446	0.182026
474	0.653128	0.181699
475	0.654083	0.181917
476	0.653871	0.181917
477	0.653765	0.182244
478	0.653552	0.182244
479	0.65334	0.182026
480	0.653022	0.182026
481	0.653128	0.182026
482	0.652916	0.182244
483	0.65334	0.182135
484	0.653234	0.182571
485	0.653977	0.182789
486	0.654401	0.183115
487	0.654189	0.183007
488	0.654825	0.183115
489	0.655249	0.183007
490	0.654613	0.183115
491	0.654931	0.182789
492	0.654825	0.183333
493	0.654825	0.182898
494	0.655461	0.182789
495	0.655885	0.183115
496	0.656204	0.183551
497	0.65631	0.183551
498	0.657052	0.18366
499	0.656946	0.183769
500	0.657052	0.183442
501	0.657052	0.183333
502	0.657264	0.183551
503	0.656946	0.183333
504	0.657794	0.18366
505	0.658324	0.183551
506	0.658006	0.183551
507	0.657688	0.183333
508	0.658218	0.183224
509	0.658537	0.183115
510	0.658643	0.18366
511	0.658643	0.184205
512	0.658431	0.184314
513	0.658006	0.184423
514	0.658643	0.184532
515	0.658218	0.184314
516	0.658006	0.184532
517	0.658006	0.185185
518	0.658431	0.185294
519	0.658431	0.185839
520	0.658324	0.185185
521	0.658112	0.185512
522	0.658324	0.185839
523	0.657794	0.185403
524	0.658112	0.185512
525	0.657582	0.18573
526	0.658324	0.186057
527	0.658112	0.186057
528	0.658112	0.186275
529	0.658324	0.186057
530	0.658112	0.186819
531	0.659067	0.186601
532	0.659385	0.186166
533	0.660339	0.186492
534	0.660551	0.186492
535	0.660233	0.186275
536	0.660233	0.186166
537	0.660551	0.186383
538	0.660657	0.186166
539	0.661188	0.186275
540	0.66087	0.186492
541	0.661082	0.186492
542	0.66087	0.186492
543	0.660657	0.18671
544	0.661082	0.186819
545	0.661188	0.186492
546	0.661612	0.18671
547	0.662248	0.186492
548	0.662778	0.186275
549	0.66299	0.186492
550	0.663415	0.186601
551	0.664157	0.186601
552	0.664475	0.186601
553	0.664263	0.18671
554	0.664475	0.186601
555	0.665005	0.18671
556	0.664899	0.187146
557	0.665217	0.187364
558	0.66649	0.187473
559	0.667338	0.187582
560	0.667338	0.1878
561	0.667975	0.187691
562	0.66755	0.187691
563	0.667869	0.188017
564	0.667869	0.187908
565	0.668823	0.188453
566	0.668823	0.188671
567	0.668717	0.189216
568	0.669565	0.189325
569	0.669777	0.188998
570	0.670308	0.189216
571	0.670308	0.189216
572	0.670095	0.188998
573	0.670626	0.188998
574	0.670944	0.189434
575	0.670414	0.189325
576	0.670414	0.189325
577	0.670626	0.189325
578	0.670838	0.189542
579	0.67105	0.189651
580	0.67105	0.18976
581	0.671474	0.189869
582	0.672216	0.190305
583	0.67211	0.190414
584	0.67211	0.190414
585	0.672216	0.190741
586	0.672004	0.190741
587	0.672322	0.190741
588	0.672004	0.19085
589	0.67211	0.191285
590	0.672959	0.191068
591	0.673277	0.191176
592	0.673701	0.19085
593	0.673701	0.19085
594	0.674231	0.191176
595	0.674761	0.191394
596	0.674655	0.191503
597	0.674655	0.191176
598	0.674443	0.191503
599	0.674973	0.191503
600	0.675292	0.191503
601	0.67561	0.191612
602	0.676034	0.191176
603	0.676246	0.191612
604	0.676352	0.191721
605	0.676882	0.191612
606	0.677094	0.19183
607	0.677094	0.191721
608	0.67667	0.191721
609	0.676988	0.191612
610	0.677306	0.191394
611	0.677837	0.191503
612	0.677413	0.191394
613	0.678261	0.191503
614	0.678685	0.191612
615	0.677837	0.191285
616	0.677519	0.191176
617	0.677306	0.191285
618	0.677306	0.191285
619	0.677731	0.191612
620	0.677943	0.191394
621	0.678473	0.191285
622	0.679427	0.191068
623	0.679427	0.190741
624	0.680276	0.190741
625	0.680276	0.190741
626	0.680276	0.19085
627	0.6807	0.190414
628	0.680912	0.190741
629	0.681336	0.190523
630	0.681124	0.190523
631	0.681442	0.190632
632	0.68176	0.190741
633	0.682078	0.191068
634	0.682185	0.19085
635	0.682185	0.191394
636	0.681972	0.191176
637	0.682078	0.191394
638	0.682503	0.191503
639	0.683139	0.191503
640	0.683881	0.19183
641	0.684199	0.192048
642	0.684411	0.19183
643	0.68473	0.192048
644	0.68526	0.192048
645	0.68526	0.192048
646	0.685366	0.192048
647	0.685472	0.191939
648	0.68579	0.19183
649	0.686002	0.191939
650	0.686638	0.192048
651	0.686532	0.192048
652	0.687487	0.191721
653	0.688229	0.191612
654	0.688865	0.192048
655	0.689077	0.192266
656	0.688547	0.19183
657	0.688759	0.191612
658	0.688441	0.19183
659	0.688865	0.191721
660	0.68929	0.191939
661	0.68929	0.192048
662	0.688653	0.191939
663	0.688971	0.191721
664	0.689396	0.192157
665	0.68982	0.191721
666	0.690138	0.191612
667	0.690562	0.192157
668	0.69141	0.191939
669	0.691729	0.191721
670	0.691941	0.19183
671	0.691729	0.191721
672	0.692047	0.19183
673	0.691941	0.19183
674	0.691729	0.191721
675	0.692153	0.191612
676	0.692683	0.191939
677	0.692895	0.19183
678	0.693213	0.191721
679	0.693743	0.191939
680	0.693849	0.191939
681	0.694274	0.19183
682	0.69438	0.191721
683	0.694592	0.191612
684	0.695016	0.191176
685	0.695652	0.191068
686	0.695122	0.191285
687	0.695546	0.191721
688	0.696076	0.19183
689	0.696713	0.19183
690	0.696925	0.192157
691	0.696925	0.191939
692	0.697031	0.19183
693	0.697455	0.192048
694	0.697349	0.191612
695	0.697773	0.191503
696	0.698197	0.191394
697	0.698303	0.191721
698	0.698303	0.191721
699	0.697985	0.191721
700	0.697879	0.191939
701	0.697879	0.191939
702	0.698409	0.19183
703	0.699152	0.191721
704	0.699682	0.191285
705	0.69947	0.191285
706	0.699788	0.191503
707	0.699576	0.191285
708	0.7	0.190959
709	0.699894	0.190414
710	0.699894	0.190414
711	0.700212	0.190196
712	0.700212	0.190196
713	0.700424	0.190414
714	0.700848	0.190305
715	0.700318	0.190305
716	0.700106	0.190523
717	0.700424	0.19085
718	0.700742	0.19085
719	0.701273	0.190632
720	0.701697	0.190305
721	0.702439	0.190414
722	0.702757	0.190741
723	0.702757	0.190959
724	0.702439	0.19085
725	0.702651	0.190959
726	0.703287	0.191068
727	0.703712	0.190959
728	0.704242	0.191394
729	0.70456	0.191285
730	0.704454	0.191176
731	0.704878	0.190959
732	0.705408	0.19085
733	0.705726	0.190741
734	0.705514	0.190632
735	0.704878	0.19085
736	0.705302	0.19085
737	0.705726	0.190959
738	0.705726	0.191068
739	0.706151	0.190632
740	0.706681	0.190741
741	0.707847	0.191068
742	0.707847	0.191285
743	0.708165	0.191285
744	0.708908	0.191176
745	0.708908	0.191176
746	0.708908	0.191176
747	0.70912	0.191068
748	0.709332	0.190959
749	0.709968	0.190959
750	0.710074	0.190959
751	0.709968	0.190632
752	0.710074	0.190741
753	0.709862	0.190741
754	0.709968	0.19085
755	0.710286	0.191176
756	0.710498	0.191176
757	0.710498	0.191176
758	0.710498	0.190959
759	0.710498	0.19085
760	0.71071	0.190632
761	0.710817	0.190196
762	0.710923	0.189978
763	0.711453	0.189869
764	0.712301	0.189651
765	0.712089	0.189651
766	0.712407	0.18976
767	0.712407	0.189978
768	0.713043	0.18976
769	0.712725	0.189869
770	0.713256	0.189978
771	0.713574	0.18976
772	0.713574	0.189869
773	0.713786	0.18976
774	0.714104	0.189651
775	0.714952	0.18976
776	0.715589	0.189869
777	0.716119	0.189542
778	0.716649	0.189869
779	0.717179	0.189869
780	0.717073	0.189651
781	0.717073	0.189651
782	0.717285	0.189434
783	0.717179	0.189107
784	0.717603	0.188671
785	0.718558	0.188998
786	0.719088	0.189107
787	0.719618	0.189216
788	0.71983	0.18878
789	0.720467	0.189434
790	0.720891	0.189107
791	0.721527	0.18878
792	0.721421	0.188998
793	0.721633	0.189542
794	0.721739	0.189542
795	0.721951	0.189325
796	0.722481	0.189107
797	0.723224	0.189434
798	0.72333	0.189434
799	0.723118	0.189216
800	0.723224	0.189325
801	0.72333	0.189325
802	0.723436	0.189325
803	0.723648	0.189325
804	0.72439	0.189651
805	0.72492	0.18976
806	0.72492	0.189651
807	0.725027	0.189651
808	0.724814	0.189651
809	0.725557	0.189651
810	0.725769	0.18976
811	0.725451	0.18976
812	0.725557	0.189434
813	0.726193	0.189434
814	0.725981	0.189542
815	0.726087	0.189651
816	0.726617	0.189542
817	0.726723	0.18976
818	0.727678	0.189869
819	0.727784	0.189651
820	0.727784	0.18976
821	0.72789	0.189869
822	0.728526	0.189542
823	0.728632	0.189434
824	0.72895	0.188998
825	0.729268	0.189216
826	0.729586	0.189216
827	0.729692	0.188889
828	0.729905	0.189216
829	0.730435	0.189216
830	0.731071	0.189216
831	0.730859	0.189434
832	0.730753	0.189325
833	0.730647	0.189216
834	0.731283	0.189107
835	0.731813	0.188889
836	0.732238	0.188889
837	0.732662	0.188889
838	0.733086	0.188889
839	0.733298	0.188671
840	0.732662	0.188562
841	0.733298	0.18878
842	0.733616	0.18878
843	0.734252	0.18878
844	0.735419	0.18878
845	0.735419	0.188671
846	0.735525	0.188562
847	0.736055	0.188562
848	0.736373	0.188344
849	0.736691	0.188235
850	0.737116	0.188126
851	0.737328	0.188235
852	0.737752	0.188562
853	0.737752	0.188671
854	0.738176	0.188889
855	0.7386	0.188889
856	0.738282	0.188998
857	0.7386	0.188889
858	0.738494	0.188562
859	0.738918	0.188344
860	0.73913	0.188453
861	0.739343	0.188562
862	0.739343	0.188671
863	0.739873	0.188671
864	0.739767	0.188998
865	0.739767	0.188671
866	0.740297	0.18878
867	0.740615	0.188453
868	0.741463	0.188562
869	0.741676	0.18878
870	0.741994	0.188889
871	0.742418	0.188998
872	0.742842	0.188998
873	0.743054	0.189216
874	0.743584	0.188998
875	0.743902	0.18878
876	0.744645	0.189216
877	0.744645	0.189325
878	0.744963	0.189216
879	0.745281	0.188998
880	0.745069	0.188998
881	0.745493	0.188998
882	0.745917	0.188889
883	0.74666	0.189107
884	0.747084	0.189325
885	0.747614	0.189325
886	0.74878	0.189107
887	0.749523	0.189216
888	0.749629	0.189216
889	0.750159	0.189651
890	0.750583	0.189651
891	0.750901	0.189325
892	0.750795	0.189869
893	0.75122	0.189978
894	0.751538	0.190414
895	0.751326	0.190523
896	0.751644	0.190523
897	0.752068	0.190741
898	0.752174	0.190523
899	0.75228	0.190523
900	0.752386	0.190632
901	0.75228	0.190632
902	0.75228	0.190632
903	0.753022	0.190632
904	0.753128	0.190632
905	0.75334	0.190087
906	0.753552	0.190196
907	0.754083	0.190523
908	0.754083	0.190523
909	0.754295	0.190523
910	0.754507	0.190087
911	0.755249	0.190087
912	0.755355	0.190087
913	0.756416	0.18976
914	0.756204	0.189869
915	0.756522	0.18976
916	0.75631	0.18976
917	0.75631	0.189542
918	0.756628	0.189107
919	0.757052	0.189216
920	0.757582	0.189325
921	0.758537	0.188998
922	0.758855	0.189107
923	0.759279	0.18878
924	0.759809	0.188671
925	0.759915	0.188889
926	0.760233	0.18878
927	0.760233	0.188453
928	0.760657	0.188562
929	0.760551	0.188453
930	0.760764	0.188235
931	0.761082	0.188344
932	0.761506	0.188235
933	0.76193	0.188235
934	0.762248	0.188344
935	0.762778	0.188344
936	0.763309	0.188453
937	0.763097	0.188562
938	0.763203	0.188453
939	0.762884	0.188453
940	0.762778	0.188235
941	0.763097	0.188017
942	0.763521	0.188235
943	0.763945	0.188344
944	0.764157	0.188562
945	0.764475	0.188562
946	0.764793	0.188562
947	0.765429	0.188671
948	0.765748	0.188671
949	0.766278	0.188344
950	0.76702	0.188126
951	0.767338	0.188017
952	0.767656	0.188126
953	0.767762	0.1878
954	0.768187	0.187364
955	0.768399	0.187691
956	0.768611	0.187691
957	0.769141	0.187691
958	0.769247	0.187908
959	0.769777	0.187908
960	0.770201	0.187691
961	0.770095	0.187473
962	0.770414	0.187364
963	0.770732	0.187473
964	0.770732	0.187582
965	0.770626	0.1878
966	0.770944	0.1878
967	0.77158	0.187691
968	0.772216	0.1878
969	0.772534	0.187582
970	0.772959	0.187364
971	0.773277	0.187255
972	0.773595	0.187364
973	0.773595	0.187037
974	0.773489	0.187146
975	0.773595	0.187037
976	0.773913	0.187146
977	0.774337	0.187255
978	0.774973	0.187364
979	0.775292	0.187473
980	0.775716	0.187473
981	0.776246	0.187364
982	0.77667	0.187473
983	0.77667	0.187582
984	0.777094	0.187364
985	0.777625	0.187146
986	0.777837	0.187146
987	0.778579	0.187255
988	0.778791	0.187364
989	0.778791	0.187364
990	0.779003	0.187255
991	0.779003	0.187255
992	0.779321	0.187364
993	0.779533	0.187255
994	0.779745	0.187473
995	0.779745	0.187255
996	0.779958	0.187255
997	0.780276	0.187364
998	0.780276	0.187364
999	0.780382	0.187255
1000	0.780806	0.187364
1001	0.7807	0.187146
1002	0.780912	0.187255
1003	0.781018	0.187364
1004	0.78123	0.187582
1005	0.782185	0.187908
1006	0.782609	0.187908
1007	0.782821	0.1878
1008	0.782821	0.187691
1009	0.783033	0.1878
1010	0.783881	0.187582
1011	0.784411	0.187582
1012	0.78473	0.187582
1013	0.784942	0.1878
1014	0.785472	0.187908
1015	0.78526	0.1878
1016	0.78526	0.187691
1017	0.785578	0.187582
1018	0.786108	0.187582
1019	0.786002	0.187582
1020	0.78632	0.187582
1021	0.786744	0.187582
1022	0.786532	0.187908
1023	0.786638	0.187908
1024	0.787063	0.187908
1025	0.787063	0.187908
1026	0.787275	0.188017
1027	0.78685	0.187582
1028	0.787275	0.1878
1029	0.787381	0.187908
1030	0.787805	0.188017
1031	0.787911	0.188235
1032	0.788017	0.188344
1033	0.788017	0.188344
1034	0.788335	0.188453
1035	0.788017	0.188344
1036	0.788335	0.188453
1037	0.788653	0.188344
1038	0.788759	0.188344
1039	0.788971	0.188453
1040	0.789608	0.188562
1041	0.790032	0.188889
1042	0.790244	0.188998
1043	0.790668	0.188998
1044	0.79088	0.189325
1045	0.791729	0.188889
1046	0.792471	0.188671
1047	0.793001	0.188998
1048	0.793425	0.18878
1049	0.793849	0.188998
1050	0.794592	0.18878
1051	0.795016	0.18878
1052	0.79544	0.188998
1053	0.79544	0.189216
1054	0.796288	0.189216
1055	0.796394	0.189325
1056	0.796925	0.189216
1057	0.797667	0.189107
1058	0.797985	0.189325
1059	0.797985	0.189107
1060	0.798091	0.189107
1061	0.798409	0.188998
1062	0.798727	0.189107
1063	0.799046	0.18878
1064	0.799046	0.18878
1065	0.79947	0.188671
1066	0.799788	0.18878
1067	0.799682	0.188998
1068	0.8	0.188671
1069	0.800424	0.188671
1070	0.800424	0.188453
1071	0.800636	0.188562
1072	0.800848	0.18878
1073	0.801273	0.188889
1074	0.801697	0.188671
1075	0.802651	0.188889
1076	0.802969	0.188889
1077	0.803075	0.188889
1078	0.803287	0.188889
1079	0.803287	0.188998
1080	0.803287	0.189325
1081	0.803393	0.189434
1082	0.803393	0.18976
1083	0.803818	0.18976
1084	0.803924	0.18976
1085	0.80403	0.189542
1086	0.804348	0.189542
1087	0.80456	0.189651
1088	0.804772	0.189325
1089	0.804666	0.189434
1090	0.804772	0.189434
1091	0.804878	0.189216
1092	0.805408	0.189325
1093	0.805938	0.189216
1094	0.806151	0.188998
1095	0.806257	0.188998
1096	0.806363	0.189216
1097	0.806575	0.189216
1098	0.806257	0.189325
1099	0.806257	0.189325
1100	0.806469	0.189869
1101	0.806469	0.189869
1102	0.806575	0.189978
1103	0.806787	0.189869
1104	0.806893	0.18976
1105	0.807317	0.189434
1106	0.808271	0.189216
1107	0.808484	0.189107
1108	0.80859	0.189107
1109	0.808908	0.189216
1110	0.809438	0.189107
1111	0.809544	0.189216
1112	0.809862	0.189107
1113	0.809968	0.189107
1114	0.810074	0.188998
1115	0.810498	0.188889
1116	0.810923	0.188889
1117	0.811029	0.188998
1118	0.811347	0.188998
1119	0.811665	0.188889
1120	0.811877	0.18878
1121	0.812195	0.18878
1122	0.812407	0.188998
1123	0.812619	0.189107
1124	0.812301	0.188889
1125	0.812513	0.18878
1126	0.812937	0.18878
1127	0.813043	0.18878
1128	0.813468	0.188671
1129	0.813574	0.188562
1130	0.813786	0.188671
1131	0.813892	0.188344
1132	0.813998	0.188344
1133	0.814104	0.188344
1134	0.814422	0.188453
1135	0.814634	0.188235
1136	0.815058	0.188235
1137	0.815164	0.187908
1138	0.815376	0.188017
1139	0.815376	0.188126
1140	0.815376	0.188017
1141	0.815907	0.188017
1142	0.816331	0.187908
1143	0.816437	0.187908
1144	0.816225	0.187908
1145	0.816331	0.187582
1146	0.816437	0.187473
1147	0.816543	0.187582
1148	0.816543	0.187255
1149	0.816755	0.187473
1150	0.816543	0.187473
1151	0.816967	0.187691
1152	0.817709	0.1878
1153	0.817709	0.187582
1154	0.818028	0.1878
1155	0.818134	0.188017
1156	0.819088	0.188017
1157	0.8193	0.188235
1158	0.819512	0.187691
1159	0.819618	0.188017
1160	0.81983	0.187908
1161	0.819936	0.188017
1162	0.820042	0.188017
1163	0.820361	0.188017
1164	0.820679	0.1878
1165	0.821209	0.187691
1166	0.821739	0.188017
1167	0.822163	0.187908
1168	0.822269	0.187908
1169	0.822163	0.188017
1170	0.822163	0.188235
1171	0.822057	0.188235
1172	0.822375	0.188344
1173	0.822481	0.188126
1174	0.822694	0.188235
1175	0.8228	0.1878
1176	0.823012	0.187908
1177	0.823224	0.187908
1178	0.823436	0.188235
1179	0.823648	0.188453
1180	0.82439	0.188562
1181	0.824496	0.188344
1182	0.825345	0.188235
1183	0.825981	0.188344
1184	0.826193	0.188126
1185	0.826723	0.188017
1186	0.826723	0.188017
1187	0.826617	0.188126
1188	0.827466	0.188126
1189	0.82789	0.188017
1190	0.827784	0.187908
1191	0.827784	0.188017
1192	0.82789	0.188126
1193	0.828102	0.188235
1194	0.827784	0.188344
1195	0.82789	0.188562
1196	0.828102	0.188562
1197	0.82842	0.188453
1198	0.828526	0.188562
1199	0.828526	0.188562
1200	0.828314	0.188671
1201	0.828102	0.188671
1202	0.828208	0.188562
1203	0.82842	0.188344
1204	0.828632	0.188453
1205	0.829056	0.188671
1206	0.82895	0.188453
1207	0.829056	0.188453
1208	0.829586	0.188671
1209	0.829586	0.188889
1210	0.829374	0.189216
1211	0.829586	0.189107
1212	0.829905	0.189542
1213	0.830011	0.189434
1214	0.830329	0.189434
1215	0.830541	0.189542
1216	0.830329	0.189651
1217	0.830753	0.18976
1218	0.831071	0.189651
1219	0.831177	0.189651
1220	0.831707	0.189542
1221	0.831919	0.189434
1222	0.832025	0.189542
1223	0.832556	0.189542
1224	0.832662	0.189434
1225	0.832768	0.188998
1226	0.833086	0.189216
1227	0.83298	0.189325
1228	0.83298	0.189216
1229	0.832874	0.189216
1230	0.833086	0.189107
1231	0.833192	0.189216
1232	0.833298	0.189325
1233	0.83351	0.189434
1234	0.833828	0.189434
1235	0.834358	0.189434
1236	0.834677	0.189651
1237	0.834889	0.189651
1238	0.835207	0.18976
1239	0.835419	0.189542
1240	0.835419	0.189651
1241	0.835419	0.18976
1242	0.835525	0.189651
1243	0.835843	0.189434
1244	0.835949	0.189434
1245	0.836161	0.189434
1246	0.836373	0.189434
1247	0.836479	0.189542
1248	0.836585	0.189434
1249	0.836691	0.189325
1250	0.836797	0.189542
1251	0.837222	0.189434
1252	0.83754	0.189651
1253	0.837858	0.189542
1254	0.837752	0.18976
1255	0.837858	0.18976
1256	0.8386	0.189651
1257	0.838918	0.189651
1258	0.83913	0.189542
1259	0.839343	0.189434
1260	0.839661	0.189542
1261	0.839979	0.189434
1262	0.840509	0.189434
1263	0.841039	0.189651
1264	0.841463	0.18976
1265	0.841676	0.189651
1266	0.841782	0.189434
1267	0.841994	0.189434
1268	0.842312	0.18976
1269	0.84263	0.189542
1270	0.84316	0.189542
1271	0.843054	0.189542
1272	0.843266	0.189434
1273	0.843372	0.189542
1274	0.843266	0.189434
1275	0.843478	0.18976
1276	0.843584	0.189651
1277	0.843902	0.189542
1278	0.843902	0.189651
1279	0.844327	0.189651
1280	0.844751	0.18976
1281	0.844963	0.18976
1282	0.845281	0.189869
1283	0.845493	0.189978
1284	0.845387	0.189978
1285	0.845705	0.189978
1286	0.845705	0.189869
1287	0.845599	0.189651
1288	0.845811	0.18976
1289	0.846023	0.189542
1290	0.846235	0.189434
1291	0.846448	0.189542
1292	0.846766	0.189542
1293	0.846978	0.189651
1294	0.847296	0.189542
1295	0.847296	0.189651
1296	0.847402	0.189542
1297	0.847508	0.189542
1298	0.848038	0.189651
1299	0.848144	0.189542
1300	0.848356	0.189434
1301	0.848674	0.18976
1302	0.848674	0.189651
1303	0.848568	0.189651
1304	0.848993	0.189542
1305	0.84878	0.189434
1306	0.848887	0.189651
1307	0.849205	0.189651
1308	0.849629	0.189651
1309	0.849523	0.189325
1310	0.849735	0.189434
1311	0.849841	0.189542
1312	0.850053	0.189542
1313	0.850053	0.189325
1314	0.850265	0.189434
1315	0.850159	0.189325
1316	0.850159	0.189325
1317	0.850053	0.189107
1318	0.850159	0.188998
1319	0.850265	0.188998
1320	0.850477	0.189107
1321	0.850265	0.189216
1322	0.850477	0.189216
1323	0.851007	0.189107
1324	0.85122	0.188889
1325	0.851326	0.188889
1326	0.851538	0.188889
1327	0.85175	0.18878
1328	0.852068	0.188562
1329	0.852598	0.188562
1330	0.852704	0.188453
1331	0.853128	0.188344
1332	0.853234	0.188453
1333	0.853446	0.188453
1334	0.853552	0.188453
1335	0.853552	0.188344
1336	0.853765	0.188562
1337	0.854295	0.188562
1338	0.854295	0.188562
1339	0.854401	0.188453
1340	0.854825	0.188453
1341	0.855249	0.188562
1342	0.855461	0.188344
1343	0.855461	0.188126
1344	0.855567	0.187908
1345	0.855779	0.187691
1346	0.85631	0.187691
1347	0.856098	0.187908
1348	0.856098	0.1878
1349	0.856416	0.187582
1350	0.85631	0.187582
1351	0.856522	0.187908
1352	0.856946	0.187908
1353	0.857158	0.187908
1354	0.857476	0.187908
1355	0.857582	0.187908
1356	0.857688	0.187908
1357	0.857582	0.188017
1358	0.8579	0.188017
1359	0.8579	0.188017
1360	0.858112	0.187908
1361	0.858218	0.188017
1362	0.858431	0.188017
1363	0.858749	0.1878
1364	0.858749	0.1878
1365	0.858749	0.187582
1366	0.859279	0.187691
1367	0.859279	0.1878
1368	0.859597	0.187691
1369	0.859915	0.188017
1370	0.859915	0.188017
1371	0.860339	0.187908
1372	0.860657	0.1878
1373	0.86087	0.187908
1374	0.861082	0.1878
1375	0.861188	0.1878
1376	0.861506	0.1878
1377	0.861506	0.1878
1378	0.8614	0.1878
1379	0.861718	0.1878
1380	0.861718	0.187364
1381	0.86193	0.187473
1382	0.862354	0.187473
1383	0.862354	0.187582
1384	0.86246	0.1878
1385	0.862354	0.1878
1386	0.862354	0.1878
1387	0.862672	0.187908
1388	0.862672	0.1878
1389	0.862884	0.1878
1390	0.86299	0.1878
1391	0.86299	0.187908
1392	0.86299	0.188017
1393	0.863309	0.188017
1394	0.863309	0.188017
1395	0.863733	0.188017
1396	0.863839	0.187908
1397	0.863945	0.188017
1398	0.864157	0.187908
1399	0.863839	0.188017
1400	0.864157	0.188126
1401	0.864263	0.188017
1402	0.864157	0.188126
1403	0.864157	0.188126
1404	0.864263	0.188017
1405	0.864051	0.187908
1406	0.864157	0.187908
1407	0.864157	0.1878
1408	0.864051	0.187582
1409	0.864157	0.187582
1410	0.864157	0.187473
1411	0.864051	0.187691
1412	0.864051	0.187691
1413	0.864369	0.187364
1414	0.864581	0.187473
1415	0.864687	0.187582
1416	0.865005	0.187582
1417	0.865217	0.187582
1418	0.865536	0.187473
1419	0.865429	0.187473
1420	0.865429	0.187255
1421	0.865642	0.187037
1422	0.865854	0.187146
1423	0.86596	0.187364
1424	0.866384	0.187473
1425	0.866596	0.187691
1426	0.866914	0.187691
1427	0.867232	0.187582
1428	0.867338	0.187473
1429	0.867444	0.187582
1430	0.86755	0.187473
1431	0.867869	0.187582
1432	0.867975	0.187582
1433	0.867975	0.187691
1434	0.868187	0.187582
1435	0.868293	0.187364
1436	0.868505	0.187364
1437	0.868611	0.187582
1438	0.868823	0.187473
1439	0.868929	0.187255
1440	0.869141	0.187255
1441	0.869247	0.187146
1442	0.869459	0.187364
1443	0.869671	0.187473
1444	0.869777	0.187473
1445	0.869883	0.187582
1446	0.870201	0.187691
1447	0.870308	0.187473
1448	0.870308	0.187364
1449	0.870308	0.187364
1450	0.870414	0.187364
1451	0.870414	0.187582
1452	0.870944	0.187908
1453	0.871156	0.187908
1454	0.871262	0.188017
1455	0.87158	0.187908
1456	0.87158	0.188017
1457	0.871474	0.188126
1458	0.871474	0.188235
1459	0.87158	0.188453
1460	0.871792	0.188453
1461	0.872322	0.188453
1462	0.872322	0.188453
1463	0.872428	0.188453
1464	0.872747	0.188453
1465	0.873065	0.188562
1466	0.873383	0.188453
1467	0.873277	0.188562
1468	0.873489	0.188562
1469	0.873807	0.188562
1470	0.873807	0.188671
1471	0.874125	0.18878
1472	0.874231	0.18878
1473	0.874125	0.18878
1474	0.874019	0.18878
1475	0.874125	0.18878
1476	0.874231	0.188671
1477	0.874231	0.188671
1478	0.874231	0.188562
1479	0.874231	0.188562
1480	0.874337	0.188671
1481	0.874549	0.188889
1482	0.874655	0.18878
1483	0.874761	0.188889
1484	0.87508	0.188998
1485	0.875292	0.188671
1486	0.875716	0.188562
1487	0.875928	0.188671
1488	0.87614	0.188562
1489	0.876352	0.188562
1490	0.876352	0.188671
1491	0.876776	0.188562
1492	0.8772	0.188562
1493	0.877519	0.188562
1494	0.877625	0.188453
1495	0.877731	0.188562
1496	0.877625	0.188453
1497	0.877837	0.188344
1498	0.877837	0.188344
1499	0.878367	0.188562
1500	0.878367	0.18878
1501	0.878473	0.188671
1502	0.878473	0.188671
1503	0.878473	0.188671
1504	0.878791	0.188453
1505	0.879003	0.188235
1506	0.879109	0.188126
1507	0.879321	0.188235
1508	0.879533	0.188344
1509	0.879427	0.188126
1510	0.879852	0.188235
1511	0.879852	0.188126
1512	0.88017	0.188126
1513	0.880488	0.188126
1514	0.880488	0.188126
1515	0.880594	0.188344
1516	0.880594	0.188235
1517	0.8807	0.188126
1518	0.8807	0.188126
1519	0.880806	0.188017
1520	0.880806	0.188126
1521	0.881018	0.188017
1522	0.88123	0.187908
1523	0.881336	0.1878
1524	0.881442	0.1878
1525	0.881654	0.187908
1526	0.881972	0.188017
1527	0.882078	0.1878
1528	0.882291	0.187691
1529	0.882397	0.187908
1530	0.882609	0.187908
1531	0.882715	0.188017
1532	0.883033	0.188017
1533	0.883245	0.188017
1534	0.883351	0.187908
1535	0.883245	0.188126
1536	0.883563	0.188017
1537	0.883775	0.188126
1538	0.883987	0.188126
1539	0.884093	0.188017
1540	0.884517	0.187908
1541	0.88473	0.187908
1542	0.884942	0.187691
1543	0.884942	0.187691
1544	0.885154	0.187691
1545	0.88526	0.187473
1546	0.885366	0.187691
1547	0.885578	0.188017
1548	0.885684	0.188017
1549	0.885896	0.187908
1550	0.886532	0.188017
1551	0.886426	0.187908
1552	0.886426	0.187691
1553	0.886532	0.187908
1554	0.886214	0.188017
1555	0.886214	0.188017
1556	0.88632	0.1878
1557	0.886426	0.187908
1558	0.886638	0.188017
1559	0.88685	0.188017
1560	0.88685	0.187908
1561	0.886957	0.1878
1562	0.887169	0.187691
1563	0.887169	0.187691
1564	0.887063	0.187691
1565	0.887275	0.187908
1566	0.887275	0.188235
1567	0.887487	0.188453
1568	0.887381	0.188671
1569	0.887699	0.188671
1570	0.887805	0.188671
1571	0.887911	0.188562
1572	0.887911	0.188562
1573	0.888229	0.188671
1574	0.888335	0.18878
1575	0.888547	0.188889
1576	0.888547	0.188998
1577	0.888865	0.189216
1578	0.888759	0.189107
1579	0.888653	0.189107
1580	0.888759	0.189107
1581	0.889183	0.188889
1582	0.889183	0.188671
1583	0.88929	0.188562
1584	0.889396	0.188344
1585	0.889608	0.188344
1586	0.889608	0.188235
1587	0.889714	0.188235
1588	0.88982	0.187908
1589	0.890032	0.187908
1590	0.890032	0.187908
1591	0.890244	0.187908
1592	0.89035	0.187908
1593	0.89035	0.187908
1594	0.890456	0.1878
1595	0.890562	0.1878
1596	0.890668	0.1878
1597	0.89088	0.1878
1598	0.891304	0.1878
1599	0.891304	0.187908
1600	0.891516	0.1878
1601	0.891622	0.1878
1602	0.891941	0.1878
1603	0.892259	0.187582
1604	0.892471	0.187473
1605	0.892471	0.187473
1606	0.892471	0.187473
1607	0.892577	0.187364
1608	0.892789	0.187364
1609	0.892895	0.187473
1610	0.892895	0.187255
1611	0.893001	0.187364
1612	0.893213	0.187255
1613	0.893425	0.187255
1614	0.893531	0.187255
1615	0.893637	0.187037
1616	0.893637	0.187037
1617	0.893637	0.187037
1618	0.893849	0.187255
1619	0.893955	0.187255
1620	0.893955	0.187255
1621	0.893955	0.187473
1622	0.894062	0.187582
1623	0.894062	0.187691
1624	0.894062	0.187691
1625	0.89438	0.187473
1626	0.894486	0.187364
1627	0.894592	0.187364
1628	0.894698	0.187364
1629	0.894804	0.187255
1630	0.89491	0.187255
1631	0.895016	0.187255
1632	0.895122	0.187255
1633	0.895334	0.187255
1634	0.895652	0.187255
1635	0.895652	0.187473
1636	0.895652	0.187473
1637	0.895546	0.187364
1638	0.895758	0.187364
1639	0.895758	0.187364
1640	0.895864	0.187364
1641	0.895864	0.187473
1642	0.896076	0.187691
1643	0.896182	0.187691
1644	0.896182	0.187691
1645	0.896288	0.187691
1646	0.896288	0.187691
1647	0.896394	0.187582
1648	0.896501	0.1878
1649	0.896713	0.1878
1650	0.896819	0.187691
1651	0.896925	0.1878
1652	0.897031	0.187908
1653	0.897137	0.187908
1654	0.897349	0.187908
1655	0.897667	0.187908
1656	0.897667	0.187908
1657	0.897667	0.188017
1658	0.897773	0.188017
1659	0.898091	0.188017
1660	0.898197	0.188017
1661	0.898303	0.188017
1662	0.898303	0.187908
1663	0.898409	0.187908
1664	0.898303	0.187908
1665	0.898409	0.188017
1666	0.898621	0.187908
1667	0.898727	0.187908
1668	0.899046	0.188126
1669	0.899152	0.188126
1670	0.899258	0.188017
1671	0.899364	0.188017
1672	0.899576	0.187908
1673	0.899788	0.187908
1674	0.899788	0.188017
1675	0.9	0.188017
1676	0.900212	0.187908
1677	0.900318	0.187908
1678	0.90053	0.188235
1679	0.900636	0.188017
1680	0.900954	0.187908
1681	0.90106	0.188017
1682	0.90106	0.188017
1683	0.90106	0.188017
1684	0.90106	0.188126
1685	0.901166	0.188126
1686	0.901379	0.188126
1687	0.901379	0.188126
1688	0.901379	0.188017
1689	0.901485	0.188017
1690	0.901591	0.188126
1691	0.901591	0.188126
1692	0.901591	0.188344
1693	0.901909	0.188235
1694	0.901909	0.188344
1695	0.902015	0.188453
1696	0.902121	0.188453
1697	0.902651	0.188453
1698	0.902651	0.188453
1699	0.902545	0.188344
1700	0.902757	0.188235
1701	0.902969	0.188235
1702	0.902863	0.188235
1703	0.903075	0.188126
1704	0.903181	0.188235
1705	0.903393	0.188235
1706	0.903393	0.188235
1707	0.903499	0.188235
1708	0.903499	0.188344
1709	0.903606	0.188344
1710	0.903606	0.188344
1711	0.903818	0.188344
1712	0.903818	0.188344
1713	0.903924	0.188453
1714	0.904136	0.188562
1715	0.904136	0.18878
1716	0.904136	0.18878
1717	0.904242	0.18878
1718	0.904348	0.18878
1719	0.90456	0.188889
1720	0.904666	0.188889
1721	0.904772	0.188889
1722	0.904772	0.188889
1723	0.904772	0.189107
1724	0.904878	0.189325
1725	0.904772	0.189107
1726	0.904772	0.188889
1727	0.904878	0.188671
1728	0.904878	0.18878
1729	0.904878	0.188889
1730	0.90509	0.188889
1731	0.905196	0.18878
1732	0.905302	0.188889
1733	0.905302	0.188889
1734	0.905408	0.189107
1735	0.905408	0.188998
1736	0.905726	0.189107
1737	0.905832	0.189107
1738	0.905938	0.188998
1739	0.906045	0.188998
1740	0.906045	0.188998
1741	0.906363	0.188998
1742	0.906575	0.189107
1743	0.906681	0.189107
1744	0.906787	0.189107
1745	0.906893	0.189107
1746	0.906999	0.189107
1747	0.907211	0.189107
1748	0.907529	0.188998
1749	0.907529	0.18878
1750	0.907529	0.18878
1751	0.907529	0.188998
1752	0.907635	0.189107
1753	0.908165	0.188998
1754	0.908378	0.188998
1755	0.908802	0.18878
1756	0.908802	0.18878
1757	0.908908	0.188889
1758	0.908908	0.188889
1759	0.908908	0.188889
1760	0.908908	0.188562
1761	0.90912	0.188562
1762	0.90912	0.188562
1763	0.909226	0.188671
1764	0.909332	0.18878
1765	0.909438	0.188889
1766	0.909438	0.18878
1767	0.909438	0.18878
1768	0.909544	0.188889
1769	0.909544	0.188889
1770	0.90965	0.188671
1771	0.909862	0.188671
1772	0.909968	0.188671
1773	0.910074	0.188562
1774	0.91018	0.188562
1775	0.910286	0.188562
1776	0.910286	0.188453
1777	0.910392	0.188453
1778	0.910498	0.188453
1779	0.910498	0.188344
1780	0.910604	0.188344
1781	0.910604	0.188344
1782	0.910923	0.188235
1783	0.911241	0.188126
1784	0.911347	0.188126
1785	0.911771	0.188126
1786	0.911983	0.188126
1787	0.912089	0.188126
1788	0.912195	0.188017
1789	0.911983	0.188017
1790	0.912089	0.188126
1791	0.912195	0.188126
1792	0.912195	0.188126
1793	0.912301	0.188344
1794	0.912407	0.188235
1795	0.912513	0.188126
1796	0.912513	0.188126
1797	0.912725	0.188017
1798	0.913043	0.187908
1799	0.91315	0.187908
1800	0.913468	0.187691
1801	0.913574	0.187691
1802	0.913574	0.187691
1803	0.913574	0.187908
1804	0.913574	0.187691
1805	0.91368	0.187691
1806	0.913786	0.1878
1807	0.913892	0.187582
1808	0.913892	0.187582
1809	0.913892	0.187582
1810	0.914104	0.187582
1811	0.914104	0.187582
1812	0.91421	0.187473
1813	0.914316	0.187255
1814	0.914316	0.187255
1815	0.914634	0.187364
1816	0.914634	0.187364
1817	0.91474	0.187364
1818	0.914846	0.187473
1819	0.914846	0.187473
1820	0.914846	0.187146
1821	0.914846	0.187255
1822	0.915164	0.187364
1823	0.91527	0.187473
1824	0.91527	0.187582
1825	0.91527	0.187582
1826	0.91527	0.187691
1827	0.91527	0.1878
1828	0.91527	0.1878
1829	0.915483	0.1878
1830	0.915483	0.188017
1831	0.915483	0.187691
1832	0.915483	0.187691
1833	0.915589	0.187582
1834	0.915695	0.187582
1835	0.915589	0.187582
1836	0.915801	0.187691
1837	0.915801	0.187908
1838	0.915907	0.187908
1839	0.915801	0.187908
1840	0.915907	0.1878
1841	0.915907	0.1878
1842	0.915907	0.187908
1843	0.915907	0.187908
1844	0.915801	0.187908
1845	0.915801	0.188235
1846	0.915907	0.188235
1847	0.915907	0.188344
1848	0.916013	0.188453
1849	0.916013	0.188562
1850	0.916119	0.188562
1851	0.916331	0.188562
1852	0.916331	0.188562
1853	0.916331	0.188562
1854	0.916331	0.188562
1855	0.916543	0.188671
1856	0.916861	0.18878
1857	0.916967	0.18878
1858	0.917073	0.18878
1859	0.917285	0.18878
1860	0.917391	0.188671
1861	0.917391	0.188562
1862	0.917497	0.188671
1863	0.917497	0.188671
1864	0.917603	0.188671
1865	0.917603	0.188671
1866	0.917709	0.18878
1867	0.917815	0.18878
1868	0.917815	0.18878
1869	0.917815	0.188562
1870	0.917922	0.18878
1871	0.917922	0.18878
1872	0.918134	0.18878
1873	0.91824	0.188671
1874	0.918346	0.188671
1875	0.918346	0.188562
1876	0.918452	0.188671
1877	0.918452	0.188671
1878	0.918452	0.188671
1879	0.918452	0.188562
1880	0.918558	0.188562
1881	0.918664	0.188453
1882	0.918664	0.188453
1883	0.918876	0.188453
1884	0.918982	0.188344
1885	0.9193	0.188344
1886	0.919406	0.188344
1887	0.919618	0.188344
1888	0.919724	0.188235
1889	0.91983	0.188344
1890	0.920148	0.188344
1891	0.920361	0.188235
1892	0.920361	0.188235
1893	0.920467	0.188235
1894	0.920679	0.188017
1895	0.920785	0.188017
1896	0.920785	0.188017
1897	0.920891	0.188235
1898	0.920891	0.188126
1899	0.920997	0.188235
1900	0.921209	0.188126
1901	0.921209	0.188126
1902	0.921527	0.188126
1903	0.921739	0.188017
1904	0.921951	0.188017
1905	0.922163	0.188126
1906	0.922694	0.188235
1907	0.9228	0.188235
1908	0.922906	0.188235
1909	0.923224	0.188235
1910	0.923224	0.188235
1911	0.923224	0.188126
1912	0.923436	0.188017
1913	0.923436	0.188017
1914	0.923542	0.188017
1915	0.923648	0.188017
1916	0.923754	0.188017
1917	0.923966	0.187908
1918	0.924072	0.187908
1919	0.924178	0.187908
1920	0.924284	0.187908
1921	0.924602	0.187908
1922	0.924708	0.187908
1923	0.924708	0.188017
1924	0.924814	0.188017
1925	0.92492	0.188126
1926	0.925027	0.188017
1927	0.925027	0.188017
1928	0.925027	0.187908
1929	0.925027	0.1878
1930	0.925133	0.1878
1931	0.925239	0.1878
1932	0.925239	0.187582
1933	0.925451	0.187582
1934	0.925557	0.187691
1935	0.925557	0.1878
1936	0.925557	0.1878
1937	0.925557	0.187908
1938	0.925769	0.187908
1939	0.925769	0.187908
1940	0.925981	0.188017
1941	0.925981	0.188017
1942	0.926087	0.188017
1943	0.926087	0.188017
1944	0.926193	0.188017
1945	0.926405	0.188017
1946	0.926405	0.188126
1947	0.926511	0.188126
1948	0.926723	0.188235
1949	0.926723	0.188126
1950	0.927041	0.187908
1951	0.927041	0.1878
1952	0.927041	0.187908
1953	0.927359	0.187908
1954	0.927466	0.188017
1955	0.927678	0.188126
1956	0.92789	0.187908
1957	0.92789	0.187908
1958	0.92789	0.188017
1959	0.92789	0.188126
1960	0.927996	0.187908
1961	0.928208	0.1878
1962	0.928208	0.1878
1963	0.928208	0.187691
1964	0.928208	0.187691
1965	0.928314	0.187691
1966	0.92842	0.1878
1967	0.928526	0.1878
1968	0.928632	0.1878
1969	0.928632	0.1878
1970	0.928844	0.1878
1971	0.92895	0.187691
1972	0.929056	0.187691
1973	0.929056	0.187582
1974	0.929268	0.187582
1975	0.929268	0.187582
1976	0.929586	0.187582
1977	0.929692	0.187582
1978	0.929692	0.187582
1979	0.929692	0.187582
1980	0.929692	0.187582
1981	0.929799	0.187582
1982	0.929799	0.187582
1983	0.929905	0.187691
1984	0.929905	0.187691
1985	0.929905	0.187691
1986	0.929905	0.187691
1987	0.929905	0.187691
1988	0.929905	0.187582
1989	0.929905	0.187691
1990	0.930011	0.187582
1991	0.930117	0.187473
1992	0.930117	0.187582
1993	0.930223	0.187691
1994	0.930223	0.187691
1995	0.930329	0.187691
1996	0.930435	0.1878
1997	0.930435	0.187691
1998	0.930541	0.187691
1999	0.930647	0.187691
2000	0.930859	0.1878


==> fig/TOPN/Trends/no_weight.txt <==
1	0.456416	0.10817
2	0.463733	0.113834
3	0.462672	0.117865
4	0.462672	0.11841
5	0.462672	0.119063
6	0.462672	0.119063
7	0.46246	0.119826
8	0.459067	0.120153
9	0.451962	0.119717
10	0.443902	0.118736
11	0.443902	0.117211
12	0.443902	0.116231
13	0.443902	0.115468
14	0.443796	0.115251
15	0.441463	0.115142
16	0.430011	0.114706
17	0.419194	0.113181
18	0.419088	0.114379
19	0.419088	0.114052
20	0.418876	0.114597
21	0.418876	0.114597
22	0.41877	0.115359
23	0.419088	0.114815
24	0.418876	0.115142
25	0.419512	0.115577
26	0.41877	0.115795
27	0.418876	0.116013
28	0.41877	0.116122
29	0.41877	0.115577
30	0.418876	0.115359
31	0.418982	0.115468
32	0.418876	0.115251
33	0.418664	0.114815
34	0.418876	0.114597
35	0.418982	0.114706
36	0.419194	0.114597
37	0.419406	0.114815
38	0.419618	0.114924
39	0.418876	0.114597
40	0.41877	0.114815
41	0.418664	0.114924
42	0.418982	0.115142
43	0.418664	0.115033
44	0.418664	0.114488
45	0.419088	0.114706
46	0.418982	0.114379
47	0.419194	0.114379
48	0.4193	0.11427
49	0.419088	0.114379
50	0.4193	0.114052
51	0.419406	0.113943
52	0.419512	0.113834
53	0.419724	0.113943
54	0.420255	0.114052
55	0.421527	0.114379
56	0.422694	0.114597
57	0.426511	0.115577
58	0.428738	0.116013
59	0.430647	0.115904
60	0.434464	0.115904
61	0.444008	0.115468
62	0.438176	0.115686
63	0.433616	0.115686
64	0.433616	0.115795
65	0.433616	0.115577
66	0.433616	0.115686
67	0.433616	0.115795
68	0.433722	0.115904
69	0.434571	0.116013
70	0.434677	0.116013
71	0.434677	0.116231
72	0.434783	0.116231
73	0.434889	0.116449
74	0.435313	0.116776
75	0.435419	0.117211
76	0.435737	0.117211
77	0.436479	0.117211
78	0.438176	0.11732
79	0.439343	0.117429
80	0.441145	0.117756
81	0.442312	0.117865
82	0.444221	0.118192
83	0.445175	0.118192
84	0.445705	0.117974
85	0.446129	0.11841
86	0.447296	0.118736
87	0.448674	0.119717
88	0.450371	0.119499
89	0.452492	0.119499
90	0.454931	0.119826
91	0.459067	0.120588
92	0.46299	0.121242
93	0.466066	0.122113
94	0.468611	0.122658
95	0.471156	0.122985
96	0.474337	0.123312
97	0.476034	0.123529
98	0.478155	0.124401
99	0.479958	0.125054
100	0.481972	0.125708
101	0.484093	0.125708
102	0.48526	0.126471
103	0.487275	0.127342
104	0.489608	0.127996
105	0.492789	0.128976
106	0.495864	0.129303
107	0.49894	0.130392
108	0.503075	0.131155
109	0.506787	0.131481
110	0.509756	0.13268
111	0.512831	0.133224
112	0.516967	0.134532
113	0.519724	0.135512
114	0.523224	0.136601
115	0.526193	0.138344
116	0.529799	0.138998
117	0.530965	0.140087
118	0.533722	0.140741
119	0.535949	0.141068
120	0.537752	0.142048
121	0.539873	0.14281
122	0.542736	0.1439
123	0.545917	0.14488
124	0.548356	0.145316
125	0.551538	0.145752
126	0.55228	0.146296
127	0.553446	0.146514
128	0.554825	0.147168
129	0.555461	0.147603
130	0.555461	0.148257
131	0.555143	0.148693
132	0.556946	0.149129
133	0.557158	0.149782
134	0.556946	0.15098
135	0.558218	0.151634
136	0.558431	0.151743
137	0.557052	0.151416
138	0.554401	0.152179
139	0.55281	0.152288
140	0.552386	0.15207
141	0.551538	0.152179
142	0.551644	0.152614
143	0.550053	0.153159
144	0.549629	0.153813
145	0.549841	0.153813
146	0.549417	0.153704
147	0.548144	0.153704
148	0.548356	0.15305
149	0.547402	0.153268
150	0.548462	0.153268
151	0.548356	0.153595
152	0.548674	0.153922
153	0.548356	0.153595
154	0.549205	0.153922
155	0.549523	0.154357
156	0.549947	0.155229
157	0.550265	0.155338
158	0.549841	0.155556
159	0.550477	0.156209
160	0.551007	0.156318
161	0.551326	0.156645
162	0.552174	0.156754
163	0.553659	0.157298
164	0.554083	0.157407
165	0.554931	0.157952
166	0.554931	0.158388
167	0.555037	0.158279
168	0.555885	0.158606
169	0.556734	0.158497
170	0.5579	0.158388
171	0.559703	0.158932
172	0.560021	0.159368
173	0.561718	0.160131
174	0.56193	0.160893
175	0.563627	0.161438
176	0.565854	0.161765
177	0.567338	0.162092
178	0.569883	0.162418
179	0.571368	0.162418
180	0.571474	0.163181
181	0.572641	0.163725
182	0.573489	0.164488
183	0.574337	0.165251
184	0.57667	0.165686
185	0.578473	0.165359
186	0.579852	0.165795
187	0.58176	0.166558
188	0.582185	0.166993
189	0.583245	0.16732
190	0.584624	0.168083
191	0.58685	0.168627
192	0.588547	0.16841
193	0.589608	0.169063
194	0.591198	0.169063
195	0.591835	0.169935
196	0.591835	0.169935
197	0.593743	0.171242
198	0.594486	0.171569
199	0.595546	0.17244
200	0.597243	0.172985
201	0.597879	0.173638
202	0.599576	0.175272
203	0.600318	0.175708
204	0.600954	0.176253
205	0.601273	0.177233
206	0.602121	0.177778
207	0.603712	0.178431
208	0.605196	0.178649
209	0.607529	0.178649
210	0.609862	0.179521
211	0.61071	0.179521
212	0.611029	0.179847
213	0.611877	0.180828
214	0.612513	0.181481
215	0.613043	0.181699
216	0.61368	0.181699
217	0.61527	0.181481
218	0.616437	0.181917
219	0.618452	0.182462
220	0.618664	0.182462
221	0.619512	0.182898
222	0.620997	0.182462
223	0.621951	0.183115
224	0.623436	0.183333
225	0.624602	0.183442
226	0.625027	0.183987
227	0.625557	0.185076
228	0.626829	0.185839
229	0.626829	0.185839
230	0.627359	0.186057
231	0.628314	0.186383
232	0.629586	0.186928
233	0.630329	0.186275
234	0.630647	0.186601
235	0.631601	0.18671
236	0.63245	0.186819
237	0.63298	0.187255
238	0.633828	0.188126
239	0.633934	0.188344
240	0.634889	0.189216
241	0.635525	0.189434
242	0.636161	0.189434
243	0.636373	0.189325
244	0.636903	0.18976
245	0.638494	0.189434
246	0.638388	0.189542
247	0.63913	0.189542
248	0.640191	0.189434
249	0.640615	0.189216
250	0.641994	0.189325
251	0.642842	0.18976
252	0.642948	0.189978
253	0.643266	0.189869
254	0.644008	0.190305
255	0.644963	0.191176
256	0.645599	0.191285
257	0.646023	0.191939
258	0.645811	0.191503
259	0.646129	0.191394
260	0.646235	0.191721
261	0.646448	0.19183
262	0.646554	0.192266
263	0.647932	0.19281
264	0.647614	0.192266
265	0.648887	0.192375
266	0.650053	0.19281
267	0.649947	0.192919
268	0.650583	0.193355
269	0.651856	0.193464
270	0.652386	0.194009
271	0.652704	0.193682
272	0.653552	0.1939
273	0.654189	0.194227
274	0.654719	0.194662
275	0.655567	0.194989
276	0.656098	0.194989
277	0.656522	0.195425
278	0.656522	0.195861
279	0.656522	0.195861
280	0.657476	0.196514
281	0.658218	0.196732
282	0.658324	0.197059
283	0.658537	0.197386
284	0.659067	0.197821
285	0.659279	0.19793
286	0.659703	0.19793
287	0.660233	0.198039
288	0.660551	0.198257
289	0.660976	0.198366
290	0.66087	0.198802
291	0.661294	0.199129
292	0.661506	0.199891
293	0.661824	0.2
294	0.662036	0.199782
295	0.662354	0.200109
296	0.662672	0.199891
297	0.662672	0.200109
298	0.663733	0.200327
299	0.664793	0.200436
300	0.665642	0.200654
301	0.66649	0.200654
302	0.667232	0.201089
303	0.668399	0.201089
304	0.669035	0.201743
305	0.669777	0.202288
306	0.670732	0.202288
307	0.67158	0.202941
308	0.672216	0.20305
309	0.672322	0.20305
310	0.672322	0.203704
311	0.673171	0.204357
312	0.673383	0.204466
313	0.673807	0.204684
314	0.674761	0.205338
315	0.674761	0.205556
316	0.675292	0.205991
317	0.67614	0.206318
318	0.676246	0.206209
319	0.676776	0.206427
320	0.677413	0.20719
321	0.677413	0.207298
322	0.6772	0.207843
323	0.677837	0.208279
324	0.678367	0.20817
325	0.678897	0.208388
326	0.678579	0.208388
327	0.679215	0.208279
328	0.679639	0.208606
329	0.68017	0.208932
330	0.6807	0.209368
331	0.6807	0.209586
332	0.681654	0.209804
333	0.682291	0.210022
334	0.682821	0.211002
335	0.683563	0.211438
336	0.684624	0.210784
337	0.685578	0.211002
338	0.686214	0.211002
339	0.687699	0.21122
340	0.688017	0.211547
341	0.688759	0.211329
342	0.688971	0.211656
343	0.689183	0.211874
344	0.690032	0.2122
345	0.690138	0.212418
346	0.690456	0.212854
347	0.691516	0.212963
348	0.691622	0.213181
349	0.692153	0.21329
350	0.692471	0.213072
351	0.692789	0.212963
352	0.693001	0.213072
353	0.693213	0.212963
354	0.692789	0.212636
355	0.693425	0.212854
356	0.693849	0.213072
357	0.694486	0.212963
358	0.695334	0.21329
359	0.695652	0.213617
360	0.697031	0.214379
361	0.697031	0.214706
362	0.697985	0.215033
363	0.699046	0.215251
364	0.699364	0.215251
365	0.699364	0.216013
366	0.700318	0.215686
367	0.70106	0.216013
368	0.701379	0.216449
369	0.702439	0.216885
370	0.703181	0.217429
371	0.703499	0.217647
372	0.703924	0.217865
373	0.70509	0.217429
374	0.70509	0.217865
375	0.706575	0.218083
376	0.706893	0.21841
377	0.707635	0.218301
378	0.707741	0.218845
379	0.708484	0.218519
380	0.708484	0.21841
381	0.709226	0.218845
382	0.709756	0.219063
383	0.710392	0.219172
384	0.710817	0.219499
385	0.711453	0.219608
386	0.711771	0.220044
387	0.712195	0.220153
388	0.712619	0.219608
389	0.71368	0.219826
390	0.714528	0.219935
391	0.71474	0.220261
392	0.714952	0.220479
393	0.715589	0.220588
394	0.715695	0.220915
395	0.716225	0.220697
396	0.716861	0.221351
397	0.717709	0.22146
398	0.718028	0.22146
399	0.718876	0.221351
400	0.719618	0.221242
401	0.720255	0.221351
402	0.720573	0.22146
403	0.720573	0.221786
404	0.721845	0.221351
405	0.722269	0.22146
406	0.723012	0.221895
407	0.723648	0.221895
408	0.72439	0.221678
409	0.725451	0.221786
410	0.726299	0.221786
411	0.726829	0.222004
412	0.727572	0.221895
413	0.728314	0.22244
414	0.728632	0.22244
415	0.728632	0.223312
416	0.729162	0.223203
417	0.729692	0.22342
418	0.730435	0.223638
419	0.730859	0.223856
420	0.731919	0.224074
421	0.732131	0.224292
422	0.732768	0.224401
423	0.733404	0.224401
424	0.73404	0.225163
425	0.734783	0.225054
426	0.735207	0.225926
427	0.735949	0.226253
428	0.736691	0.226253
429	0.736903	0.226906
430	0.73754	0.227124
431	0.73807	0.227233
432	0.738282	0.227451
433	0.738918	0.22756
434	0.740615	0.227669
435	0.741357	0.228105
436	0.741888	0.228431
437	0.742418	0.228649
438	0.74263	0.228758
439	0.743266	0.22854
440	0.744115	0.228976
441	0.744221	0.228976
442	0.744645	0.228649
443	0.744963	0.228976
444	0.745599	0.228758
445	0.746554	0.228976
446	0.746978	0.228758
447	0.747826	0.228976
448	0.748356	0.229739
449	0.74878	0.229847
450	0.749205	0.229847
451	0.750265	0.229847
452	0.750159	0.230065
453	0.750371	0.230501
454	0.750689	0.23061
455	0.751432	0.230828
456	0.752068	0.230828
457	0.752492	0.230719
458	0.752916	0.231264
459	0.753659	0.230937
460	0.754295	0.231046
461	0.754719	0.231155
462	0.754825	0.231481
463	0.755779	0.231917
464	0.756416	0.232353
465	0.756628	0.231917
466	0.75737	0.232244
467	0.758112	0.232244
468	0.758855	0.232353
469	0.759279	0.232571
470	0.759703	0.23268
471	0.760127	0.232353
472	0.760551	0.232789
473	0.761082	0.23268
474	0.761188	0.232789
475	0.761506	0.232571
476	0.761506	0.232462
477	0.762036	0.232789
478	0.762566	0.233115
479	0.76299	0.233115
480	0.763733	0.23366
481	0.763733	0.233769
482	0.764051	0.233878
483	0.764369	0.234096
484	0.764687	0.234314
485	0.765217	0.234423
486	0.765854	0.234205
487	0.76649	0.234096
488	0.76702	0.234205
489	0.767126	0.234205
490	0.767656	0.234205
491	0.768293	0.234423
492	0.769035	0.234858
493	0.769671	0.234858
494	0.769989	0.234858
495	0.770626	0.234641
496	0.771262	0.234532
497	0.77158	0.234423
498	0.771898	0.233878
499	0.772428	0.233878
500	0.772853	0.233987
501	0.773383	0.233769
502	0.774337	0.233878
503	0.774655	0.233878
504	0.775398	0.233987
505	0.776034	0.233878
506	0.776458	0.23366
507	0.7772	0.233878
508	0.777519	0.23366
509	0.777837	0.233987
510	0.778473	0.233987
511	0.778791	0.233551
512	0.779958	0.233769
513	0.781018	0.233878
514	0.781124	0.233878
515	0.78176	0.233769
516	0.783139	0.23366
517	0.784199	0.23366
518	0.785048	0.23366
519	0.785578	0.233115
520	0.785684	0.233442
521	0.786002	0.233551
522	0.78685	0.233115
523	0.787275	0.233115
524	0.787699	0.232462
525	0.788441	0.232353
526	0.78929	0.231699
527	0.789926	0.231699
528	0.790986	0.231699
529	0.791729	0.232026
530	0.792153	0.232026
531	0.792577	0.232353
532	0.793213	0.23268
533	0.793319	0.232135
534	0.793849	0.232353
535	0.794274	0.232462
536	0.795228	0.232571
537	0.79544	0.232789
538	0.796501	0.232462
539	0.797031	0.232244
540	0.797667	0.231917
541	0.797879	0.231917
542	0.798409	0.231808
543	0.798834	0.231481
544	0.799788	0.231046
545	0.8	0.231046
546	0.800424	0.231481
547	0.800954	0.231481
548	0.801591	0.23159
549	0.802015	0.231699
550	0.802651	0.231481
551	0.803287	0.231917
552	0.803499	0.231917
553	0.803924	0.231808
554	0.804878	0.231808
555	0.805726	0.231917
556	0.806045	0.231699
557	0.806999	0.231699
558	0.807847	0.231373
559	0.808378	0.231264
560	0.809014	0.231481
561	0.80912	0.231481
562	0.80965	0.231481
563	0.810286	0.23159
564	0.810817	0.231264
565	0.811135	0.231264
566	0.811559	0.231155
567	0.812619	0.231046
568	0.813786	0.230828
569	0.814528	0.230501
570	0.815058	0.231046
571	0.815695	0.231264
572	0.815907	0.23159
573	0.816543	0.231481
574	0.818028	0.231481
575	0.8193	0.231917
576	0.820148	0.232244
577	0.820891	0.231917
578	0.821103	0.232244
579	0.821951	0.231808
580	0.822163	0.232353
581	0.822906	0.232244
582	0.823754	0.232898
583	0.82439	0.232789
584	0.825027	0.23268
585	0.826087	0.232789
586	0.826723	0.233115
587	0.827253	0.233442
588	0.827784	0.233333
589	0.828526	0.233333
590	0.82895	0.233333
591	0.829268	0.232898
592	0.830011	0.233007
593	0.830223	0.233007
594	0.830223	0.233115
595	0.830435	0.232898
596	0.830859	0.232898
597	0.831601	0.23268
598	0.832344	0.232571
599	0.833086	0.232898
600	0.833616	0.232789
601	0.834995	0.232462
602	0.835419	0.23159
603	0.835737	0.231699
604	0.836161	0.231373
605	0.837116	0.23159
606	0.837752	0.231264
607	0.838176	0.231155
608	0.838918	0.231046
609	0.840085	0.231373
610	0.840615	0.230937
611	0.840933	0.230937
612	0.841463	0.231046
613	0.842524	0.231046
614	0.843478	0.230937
615	0.844327	0.230937
616	0.845069	0.230828
617	0.845387	0.231046
618	0.845917	0.231155
619	0.846341	0.231046
620	0.846766	0.231373
621	0.84719	0.231264
622	0.847296	0.231264
623	0.84825	0.231046
624	0.848462	0.230937
625	0.849099	0.230719
626	0.850583	0.230828
627	0.850689	0.231373
628	0.851326	0.231264
629	0.851962	0.231046
630	0.852386	0.230719
631	0.853128	0.230719
632	0.853871	0.230392
633	0.854719	0.23061
634	0.855461	0.230828
635	0.85631	0.230719
636	0.856416	0.230501
637	0.857052	0.230501
638	0.857794	0.230283
639	0.858218	0.229847
640	0.858749	0.230174
641	0.859809	0.229847
642	0.860445	0.229303
643	0.86087	0.228976
644	0.861506	0.228431
645	0.862354	0.22854
646	0.863415	0.228214
647	0.863839	0.227887
648	0.864157	0.227996
649	0.864475	0.228105
650	0.865005	0.227778
651	0.866278	0.227124
652	0.866702	0.22658
653	0.867232	0.226688
654	0.867762	0.227124
655	0.868187	0.227015
656	0.868611	0.226797
657	0.868929	0.226362
658	0.869353	0.226471
659	0.869353	0.226144
660	0.869989	0.226362
661	0.871262	0.225926
662	0.872004	0.225926
663	0.872959	0.225817
664	0.873807	0.225599
665	0.874337	0.225708
666	0.874761	0.225817
667	0.874973	0.225599
668	0.875186	0.225599
669	0.876246	0.22549
670	0.876988	0.225381
671	0.877625	0.225381
672	0.878579	0.224728
673	0.879321	0.224837
674	0.880064	0.224837
675	0.880912	0.225272
676	0.881654	0.225599
677	0.882185	0.225926
678	0.882609	0.225926
679	0.882821	0.225599
680	0.883775	0.22549
681	0.884517	0.22549
682	0.884942	0.225381
683	0.885472	0.225272
684	0.88685	0.225381
685	0.887487	0.225381
686	0.888229	0.225381
687	0.888759	0.224946
688	0.889396	0.224837
689	0.889926	0.22451
690	0.890032	0.224074
691	0.890138	0.223747
692	0.891092	0.223529
693	0.891729	0.223312
694	0.892259	0.223094
695	0.893213	0.223094
696	0.893743	0.222658
697	0.894486	0.222658
698	0.89491	0.222549
699	0.89597	0.22244
700	0.896501	0.222113
701	0.896925	0.222113
702	0.897773	0.221786
703	0.899046	0.221242
704	0.899682	0.220806
705	0.900742	0.220588
706	0.901485	0.220697
707	0.901909	0.220697
708	0.903287	0.22037
709	0.903606	0.220479
710	0.904242	0.220479
711	0.905196	0.220697
712	0.905726	0.22037
713	0.906257	0.220261
714	0.906681	0.220153
715	0.907105	0.220261
716	0.907847	0.220044
717	0.908059	0.219717
718	0.908378	0.219281
719	0.909226	0.219063
720	0.909544	0.219063
721	0.910074	0.218627
722	0.910498	0.218736
723	0.910817	0.21841
724	0.911241	0.218083
725	0.911771	0.218083
726	0.912407	0.218083
727	0.91315	0.218192
728	0.91368	0.218301
729	0.913998	0.218301
730	0.914422	0.218192
731	0.914846	0.217865
732	0.915164	0.218083
733	0.915589	0.217865
734	0.915801	0.217538
735	0.916331	0.21732
736	0.916861	0.217102
737	0.917285	0.21732
738	0.917709	0.217429
739	0.918982	0.217429
740	0.919618	0.21732
741	0.91983	0.217647
742	0.920467	0.21732
743	0.920997	0.21732
744	0.921421	0.216993
745	0.921739	0.216993
746	0.922057	0.216776
747	0.922375	0.21634
748	0.922587	0.216122
749	0.923436	0.216013
750	0.923754	0.21634
751	0.92439	0.216122
752	0.924708	0.215904
753	0.925239	0.215904
754	0.925451	0.215795
755	0.925981	0.215577
756	0.926405	0.215577
757	0.926935	0.215468
758	0.927253	0.215359
759	0.92789	0.215359
760	0.92842	0.214924
761	0.928738	0.214597
762	0.929056	0.214379
763	0.92948	0.21427
764	0.929692	0.214161
765	0.929905	0.213834
766	0.930223	0.213617
767	0.930647	0.213508
768	0.930965	0.213508
769	0.931495	0.21329
770	0.931707	0.213508
771	0.931919	0.213617
772	0.932131	0.213725
773	0.932556	0.214052
774	0.932874	0.213617
775	0.933192	0.213181
776	0.933934	0.213617
777	0.934358	0.21329
778	0.934677	0.213181
779	0.935207	0.212854
780	0.935525	0.212418
781	0.935949	0.212418
782	0.936373	0.2122
783	0.937222	0.212092
784	0.93807	0.211765
785	0.938282	0.211438
786	0.938918	0.211547
787	0.93913	0.211438
788	0.939449	0.211111
789	0.940085	0.211002
790	0.940297	0.21122
791	0.940403	0.210784
792	0.940721	0.210458
793	0.941251	0.210349
794	0.941888	0.210893
795	0.941888	0.210893
796	0.9421	0.210458
797	0.942524	0.210458
798	0.942948	0.209913
799	0.943266	0.209804
800	0.943478	0.209913
801	0.943584	0.210131
802	0.944539	0.210022
803	0.944539	0.209586
804	0.944645	0.209695
805	0.944963	0.20915
806	0.945493	0.208606
807	0.945917	0.208497
808	0.946872	0.208606
809	0.94719	0.208824
810	0.947614	0.208497
811	0.947932	0.20817
812	0.948144	0.20817
813	0.948568	0.207952
814	0.948887	0.208061
815	0.949099	0.208279
816	0.949523	0.208497
817	0.949947	0.208497
818	0.950371	0.208279
819	0.950689	0.208061
820	0.95122	0.20817
821	0.951962	0.207843
822	0.952386	0.207843
823	0.952916	0.207843
824	0.953765	0.207625
825	0.954189	0.207625
826	0.954401	0.207407
827	0.954507	0.207516
828	0.954719	0.206972
829	0.954825	0.206427
830	0.955567	0.206427
831	0.955992	0.206209
832	0.956734	0.206209
833	0.957264	0.2061
834	0.958112	0.206318
835	0.958643	0.206427
836	0.958749	0.206536
837	0.959385	0.205991
838	0.960127	0.206209
839	0.960127	0.205991
840	0.960551	0.2061
841	0.960976	0.205991
842	0.961188	0.206209
843	0.961506	0.206209
844	0.962142	0.206209
845	0.962248	0.205991
846	0.962672	0.205556
847	0.962884	0.205664
848	0.963203	0.205447
849	0.963733	0.205011
850	0.963945	0.205011
851	0.964157	0.205011
852	0.964581	0.204793
853	0.964899	0.204466
854	0.965111	0.204139
855	0.965323	0.204139
856	0.965429	0.204139
857	0.965748	0.204139
858	0.965748	0.204248
859	0.965748	0.204139
860	0.966066	0.204031
861	0.966384	0.204139
862	0.96649	0.203704
863	0.966808	0.203159
864	0.966808	0.203159
865	0.96702	0.202614
866	0.967444	0.202179
867	0.968293	0.20207
868	0.968399	0.201852
869	0.968823	0.20207
870	0.969247	0.201961
871	0.969565	0.201743
872	0.969777	0.201634
873	0.969989	0.201852
874	0.970308	0.201852
875	0.970626	0.20207
876	0.97105	0.201743
877	0.971474	0.201634
878	0.971686	0.201634
879	0.971898	0.201525
880	0.97211	0.201198
881	0.972322	0.200871
882	0.972428	0.200871
883	0.972853	0.200763
884	0.973171	0.200654
885	0.973489	0.200545
886	0.973807	0.200545
887	0.974019	0.200654
888	0.974443	0.200654
889	0.974443	0.200327
890	0.974549	0.200436
891	0.974867	0.200218
892	0.975398	0.2
893	0.97561	0.200218
894	0.975928	0.200218
895	0.976034	0.200545
896	0.976352	0.200327
897	0.976352	0.200218
898	0.976776	0.2
899	0.9772	0.199891
900	0.9772	0.199782
901	0.977306	0.199673
902	0.977413	0.199564
903	0.977625	0.199237
904	0.977943	0.199237
905	0.978155	0.19902
906	0.978261	0.199129
907	0.978367	0.199237
908	0.978579	0.198911
909	0.978791	0.198802
910	0.979003	0.198802
911	0.979215	0.198693
912	0.979745	0.198475
913	0.979958	0.198475
914	0.98017	0.198693
915	0.980382	0.198475
916	0.980488	0.198039
917	0.980594	0.198148
918	0.980806	0.19793
919	0.981124	0.197495
920	0.981124	0.197277
921	0.981442	0.197386
922	0.981866	0.197277
923	0.982078	0.197386
924	0.982291	0.197495
925	0.982397	0.197168
926	0.982503	0.197495
927	0.982503	0.197277
928	0.982821	0.197277
929	0.983139	0.197059
930	0.983351	0.197277
931	0.983457	0.197386
932	0.983987	0.197168
933	0.983987	0.196841
934	0.984411	0.19695
935	0.984411	0.196514
936	0.984411	0.196187
937	0.984411	0.195752
938	0.984517	0.195752
939	0.985154	0.195534
940	0.985154	0.195425
941	0.98526	0.195098
942	0.985472	0.195207
943	0.985472	0.195098
944	0.985578	0.195098
945	0.985896	0.19488
946	0.986002	0.194662
947	0.986214	0.194553
948	0.986532	0.194553
949	0.986638	0.194662
950	0.986638	0.194662
951	0.986957	0.194336
952	0.986957	0.194336
953	0.986957	0.194227
954	0.987063	0.193791
955	0.987063	0.194009
956	0.987275	0.194009
957	0.987381	0.194227
958	0.987487	0.194118
959	0.987699	0.194009
960	0.987911	0.194009
961	0.988229	0.193682
962	0.988547	0.193682
963	0.988653	0.193355
964	0.988971	0.193355
965	0.989183	0.193246
966	0.989502	0.193137
967	0.98982	0.192919
968	0.98982	0.19281
969	0.989926	0.19281
970	0.989926	0.192702
971	0.990032	0.192484
972	0.990138	0.192593
973	0.990138	0.192375
974	0.990138	0.192375
975	0.990456	0.192048
976	0.990562	0.19183
977	0.990668	0.191939
978	0.99088	0.191612
979	0.991092	0.191503
980	0.991092	0.19183
981	0.991198	0.191721
982	0.991304	0.191503
983	0.991516	0.191394
984	0.991516	0.191503
985	0.991516	0.191503
986	0.991516	0.191612
987	0.991622	0.191503
988	0.991835	0.191503
989	0.992047	0.191394
990	0.992153	0.191612
991	0.992471	0.191285
992	0.992577	0.191176
993	0.992683	0.19085
994	0.992683	0.190959
995	0.992683	0.19085
996	0.992895	0.190741
997	0.992895	0.190523
998	0.992895	0.190523
999	0.993107	0.190196
1000	0.993107	0.18976


==> fig/TOPN/Trends/proposed.txt <==
1	0.453234	0.108497
2	0.460976	0.115033
3	0.463097	0.118192
4	0.462672	0.118627
5	0.462672	0.11939
6	0.462672	0.119172
7	0.462672	0.120044
8	0.46087	0.119935
9	0.456416	0.120479
10	0.447402	0.119172
11	0.443902	0.117211
12	0.443902	0.116449
13	0.443902	0.114924
14	0.443796	0.114815
15	0.445599	0.114706
16	0.432025	0.115142
17	0.420891	0.113943
18	0.4193	0.113834
19	0.418982	0.113834
20	0.418558	0.114161
21	0.418664	0.114379
22	0.418982	0.115251
23	0.4193	0.115033
24	0.4193	0.115142
25	0.418876	0.115142
26	0.418982	0.115359
27	0.418982	0.116013
28	0.419088	0.116122
29	0.418982	0.115577
30	0.418982	0.115033
31	0.418876	0.115033
32	0.418876	0.115033
33	0.419406	0.114924
34	0.419088	0.114597
35	0.419194	0.114706
36	0.418982	0.114488
37	0.41877	0.114924
38	0.418664	0.114597
39	0.419088	0.114597
40	0.418664	0.114597
41	0.418664	0.115142
42	0.4193	0.115033
43	0.41877	0.114924
44	0.418982	0.114924
45	0.41877	0.114924
46	0.419194	0.114815
47	0.419088	0.114706
48	0.418982	0.114815
49	0.419088	0.114924
50	0.418982	0.114815
51	0.418982	0.114706
52	0.419088	0.114706
53	0.418982	0.114488
54	0.4193	0.11427
55	0.419194	0.114161
56	0.419618	0.113834
57	0.41983	0.113943
58	0.423118	0.115251
59	0.424284	0.115686
60	0.426299	0.115795
61	0.428632	0.116231
62	0.430011	0.116231
63	0.431919	0.115904
64	0.436055	0.115904
65	0.442736	0.115577
66	0.444751	0.115686
67	0.434889	0.115577
68	0.433722	0.115468
69	0.433616	0.115359
70	0.433616	0.115251
71	0.434146	0.115795
72	0.434358	0.115686
73	0.434889	0.115904
74	0.434783	0.116231
75	0.435313	0.116231
76	0.435313	0.11634
77	0.435949	0.116667
78	0.436055	0.116993
79	0.437116	0.116885
80	0.43807	0.117102
81	0.439343	0.117102
82	0.440933	0.117647
83	0.442524	0.117756
84	0.444221	0.117974
85	0.444963	0.118519
86	0.446129	0.119281
87	0.446341	0.119826
88	0.446978	0.120261
89	0.448674	0.120697
90	0.449523	0.120588
91	0.451962	0.121351
92	0.454295	0.122004
93	0.457476	0.122222
94	0.461188	0.12244
95	0.464793	0.122985
96	0.468293	0.12342
97	0.471898	0.123965
98	0.475292	0.124292
99	0.477413	0.125054
100	0.480594	0.125381
101	0.482291	0.126035
102	0.484199	0.126471
103	0.486214	0.12658
104	0.487911	0.127669
105	0.491198	0.127669
106	0.494698	0.127887
107	0.497667	0.12854
108	0.50053	0.129847
109	0.503712	0.130501
110	0.507105	0.131264
111	0.511241	0.132571
112	0.514634	0.133007
113	0.517815	0.133769
114	0.521315	0.135294
115	0.52439	0.136166
116	0.528102	0.137691
117	0.530329	0.139542
118	0.533086	0.140959
119	0.535419	0.141394
120	0.537858	0.142266
121	0.539449	0.142919
122	0.541357	0.143573
123	0.543902	0.144771
124	0.54719	0.145098
125	0.551113	0.146187
126	0.554507	0.146732
127	0.555037	0.14695
128	0.556098	0.147386
129	0.55631	0.147168
130	0.556204	0.147059
131	0.55684	0.14793
132	0.558112	0.149564
133	0.558112	0.149782
134	0.558855	0.149891
135	0.558855	0.150763
136	0.558431	0.151852
137	0.557582	0.15207
138	0.556522	0.15207
139	0.554295	0.152614
140	0.553022	0.152505
141	0.55228	0.152941
142	0.551432	0.152832
143	0.550901	0.15305
144	0.55122	0.153268
145	0.550265	0.153922
146	0.548993	0.153704
147	0.548993	0.153704
148	0.548993	0.153813
149	0.548674	0.153486
150	0.548144	0.153595
151	0.547614	0.153704
152	0.547402	0.153268
153	0.547508	0.153595
154	0.547296	0.153159
155	0.547296	0.153704
156	0.547402	0.153813
157	0.547296	0.154248
158	0.547508	0.154684
159	0.54772	0.154575
160	0.547826	0.155011
161	0.548462	0.155447
162	0.549311	0.155338
163	0.549417	0.155882
164	0.549947	0.155882
165	0.550371	0.156427
166	0.551113	0.156645
167	0.551962	0.156754
168	0.553446	0.156645
169	0.554719	0.156972
170	0.555249	0.157407
171	0.555567	0.157952
172	0.555885	0.158606
173	0.55737	0.158388
174	0.558855	0.158388
175	0.559703	0.158497
176	0.56087	0.159586
177	0.561612	0.160022
178	0.562778	0.160566
179	0.564793	0.161438
180	0.566702	0.161874
181	0.568611	0.161983
182	0.569777	0.162745
183	0.569459	0.163181
184	0.569883	0.163617
185	0.571686	0.164706
186	0.573595	0.164597
187	0.575716	0.164815
188	0.576458	0.165142
189	0.578049	0.165577
190	0.579533	0.165795
191	0.581972	0.166558
192	0.583139	0.166558
193	0.583881	0.167429
194	0.584836	0.167429
195	0.586744	0.168083
196	0.588335	0.167756
197	0.590562	0.168954
198	0.591198	0.169717
199	0.591622	0.169717
200	0.592153	0.170044
201	0.594062	0.170479
202	0.595228	0.171351
203	0.596394	0.171786
204	0.597349	0.172113
205	0.598409	0.173856
206	0.599258	0.174728
207	0.600318	0.175926
208	0.60053	0.176688
209	0.601273	0.176797
210	0.601273	0.177124
211	0.603075	0.17756
212	0.604878	0.17854
213	0.606575	0.179303
214	0.608059	0.179847
215	0.60912	0.179085
216	0.610286	0.179085
217	0.611877	0.179194
218	0.612831	0.180065
219	0.614422	0.179739
220	0.613892	0.179847
221	0.615376	0.17963
222	0.616331	0.180719
223	0.616861	0.181264
224	0.617603	0.181808
225	0.618664	0.181917
226	0.619724	0.182026
227	0.620679	0.181917
228	0.621103	0.181699
229	0.621527	0.182244
230	0.622481	0.183115
231	0.623436	0.183333
232	0.624284	0.183442
233	0.625027	0.184096
234	0.626087	0.184967
235	0.626405	0.185076
236	0.627253	0.185512
237	0.628208	0.185512
238	0.629268	0.185185
239	0.630435	0.186057
240	0.630541	0.186492
241	0.631495	0.186275
242	0.632131	0.186819
243	0.632238	0.18671
244	0.634252	0.187146
245	0.635525	0.188453
246	0.635207	0.188671
247	0.636479	0.188671
248	0.637434	0.188562
249	0.637434	0.18878
250	0.638282	0.188998
251	0.637858	0.189325
252	0.63913	0.190087
253	0.639661	0.190087
254	0.640297	0.190087
255	0.640721	0.189651
256	0.641888	0.189651
257	0.64263	0.190196
258	0.64369	0.190959
259	0.644539	0.190959
260	0.644751	0.191068
261	0.646448	0.19085
262	0.646872	0.191394
263	0.64772	0.192048
264	0.647508	0.192484
265	0.648144	0.192048
266	0.64878	0.192157
267	0.648887	0.192484
268	0.649735	0.192702
269	0.649523	0.193246
270	0.650159	0.193464
271	0.650795	0.193464
272	0.651432	0.193355
273	0.651326	0.193246
274	0.651538	0.193355
275	0.652174	0.1939
276	0.653234	0.1939
277	0.653765	0.194553
278	0.653871	0.195098
279	0.654083	0.195207
280	0.654825	0.195534
281	0.655779	0.195643
282	0.655992	0.195752
283	0.656734	0.195752
284	0.65684	0.195861
285	0.658006	0.196841
286	0.658643	0.197495
287	0.658749	0.19793
288	0.659597	0.197712
289	0.659809	0.197603
290	0.659809	0.198039
291	0.660021	0.19793
292	0.660339	0.198148
293	0.660127	0.19793
294	0.661612	0.198257
295	0.662036	0.199129
296	0.662354	0.199237
297	0.66299	0.199782
298	0.663415	0.200218
299	0.663415	0.200436
300	0.664687	0.20098
301	0.665111	0.201198
302	0.665854	0.201743
303	0.666066	0.201525
304	0.66702	0.201743
305	0.667656	0.20207
306	0.668611	0.203159
307	0.668611	0.203377
308	0.669247	0.203486
309	0.669989	0.203486
310	0.670626	0.203704
311	0.670732	0.203595
312	0.671156	0.203486
313	0.671792	0.203922
314	0.673065	0.204248
315	0.673807	0.20512
316	0.674019	0.204902
317	0.674337	0.205011
318	0.674655	0.205773
319	0.674125	0.2061
320	0.675186	0.205773
321	0.676034	0.205991
322	0.676246	0.2061
323	0.677094	0.206427
324	0.677625	0.206645
325	0.678473	0.207516
326	0.678579	0.207625
327	0.679215	0.207625
328	0.679639	0.207843
329	0.680064	0.207516
330	0.680806	0.207625
331	0.681018	0.207516
332	0.681972	0.207734
333	0.682397	0.208388
334	0.682291	0.208824
335	0.682821	0.208932
336	0.683033	0.20915
337	0.683245	0.209586
338	0.684093	0.209695
339	0.685154	0.209368
340	0.686108	0.209477
341	0.687275	0.209477
342	0.687699	0.210022
343	0.688017	0.210022
344	0.688547	0.210893
345	0.689926	0.211002
346	0.690668	0.211656
347	0.691092	0.212092
348	0.691198	0.2122
349	0.691941	0.212309
350	0.693001	0.212527
351	0.693213	0.212745
352	0.693531	0.213399
353	0.693849	0.213725
354	0.69491	0.213617
355	0.694804	0.213617
356	0.695122	0.213834
357	0.695864	0.213943
358	0.696288	0.214379
359	0.696819	0.21427
360	0.697349	0.213834
361	0.697985	0.213508
362	0.698515	0.213943
363	0.699152	0.215033
364	0.699152	0.215142
365	0.69947	0.215468
366	0.699576	0.215468
367	0.700212	0.215577
368	0.700636	0.216231
369	0.70053	0.216122
370	0.701485	0.216449
371	0.702227	0.21634
372	0.702651	0.216558
373	0.703287	0.216558
374	0.703606	0.217211
375	0.704348	0.217538
376	0.70456	0.218083
377	0.70456	0.218519
378	0.705832	0.218519
379	0.705938	0.218519
380	0.706363	0.219063
381	0.706787	0.21939
382	0.707847	0.21939
383	0.708696	0.219826
384	0.709014	0.219499
385	0.710286	0.219499
386	0.710604	0.219608
387	0.711453	0.219826
388	0.711877	0.220153
389	0.712725	0.220479
390	0.713786	0.220697
391	0.714104	0.22037
392	0.71421	0.22037
393	0.715589	0.22037
394	0.715801	0.220915
395	0.716967	0.221242
396	0.717709	0.221242
397	0.718664	0.221242
398	0.718664	0.221351
399	0.719724	0.221569
400	0.720042	0.221895
401	0.720785	0.221895
402	0.721103	0.221786
403	0.721421	0.22146
404	0.722269	0.221351
405	0.7228	0.221895
406	0.723224	0.222004
407	0.723648	0.222331
408	0.724178	0.222222
409	0.72492	0.222004
410	0.725557	0.222004
411	0.725769	0.222658
412	0.726193	0.222658
413	0.726617	0.222876
414	0.726829	0.222876
415	0.727253	0.223203
416	0.727784	0.22342
417	0.728208	0.223094
418	0.729162	0.223312
419	0.729586	0.223747
420	0.730117	0.223638
421	0.730541	0.22342
422	0.731177	0.223965
423	0.731495	0.223529
424	0.731389	0.223965
425	0.731601	0.223856
426	0.731601	0.224401
427	0.732025	0.224946
428	0.732768	0.225272
429	0.733086	0.22549
430	0.734146	0.225599
431	0.734677	0.225926
432	0.735737	0.226471
433	0.736161	0.227233
434	0.736585	0.227451
435	0.737752	0.227778
436	0.738176	0.22756
437	0.738706	0.22756
438	0.739449	0.227669
439	0.739449	0.227778
440	0.739979	0.227996
441	0.741357	0.228758
442	0.741357	0.228976
443	0.741888	0.228758
444	0.742524	0.228976
445	0.742842	0.229521
446	0.74316	0.229194
447	0.743584	0.229085
448	0.744115	0.228867
449	0.744857	0.229194
450	0.745493	0.229303
451	0.746448	0.22963
452	0.746978	0.229521
453	0.747508	0.229739
454	0.748144	0.229956
455	0.748674	0.230174
456	0.749205	0.230283
457	0.749523	0.230392
458	0.750265	0.230501
459	0.750689	0.230283
460	0.751113	0.230392
461	0.751856	0.230719
462	0.752068	0.230828
463	0.752916	0.230719
464	0.753765	0.230828
465	0.754083	0.230283
466	0.754189	0.230501
467	0.754825	0.230828
468	0.755143	0.231155
469	0.755249	0.230937
470	0.75631	0.231264
471	0.757158	0.231699
472	0.757688	0.232026
473	0.7579	0.231917
474	0.758431	0.231699
475	0.759385	0.23159
476	0.760127	0.231699
477	0.760445	0.23159
478	0.760976	0.231699
479	0.761612	0.231808
480	0.762248	0.232135
481	0.762884	0.232353
482	0.763521	0.232353
483	0.764263	0.232462
484	0.764899	0.232789
485	0.765323	0.232898
486	0.765005	0.233551
487	0.765217	0.233442
488	0.765536	0.233333
489	0.76596	0.23366
490	0.766172	0.233878
491	0.766384	0.233333
492	0.76702	0.233442
493	0.767232	0.233333
494	0.76755	0.233551
495	0.768717	0.233987
496	0.769035	0.23366
497	0.769777	0.233878
498	0.770414	0.233769
499	0.770732	0.23366
500	0.771686	0.234096
501	0.772534	0.234096
502	0.773171	0.234423
503	0.773277	0.234423
504	0.773065	0.234532
505	0.773595	0.234314
506	0.774337	0.234096
507	0.77508	0.234314
508	0.775398	0.234423
509	0.776246	0.233987
510	0.777519	0.233769
511	0.777943	0.233987
512	0.779003	0.233987
513	0.779745	0.23366
514	0.780276	0.233769
515	0.7807	0.23366
516	0.781548	0.233442
517	0.781972	0.23366
518	0.782503	0.233769
519	0.783457	0.233987
520	0.783881	0.234096
521	0.78473	0.233878
522	0.785154	0.23366
523	0.78526	0.233551
524	0.786426	0.233878
525	0.786957	0.233987
526	0.787487	0.233551
527	0.787699	0.233442
528	0.787805	0.233442
529	0.788123	0.23366
530	0.788865	0.233442
531	0.789396	0.233333
532	0.790244	0.233442
533	0.791092	0.233769
534	0.791198	0.233769
535	0.791729	0.233769
536	0.792259	0.234096
537	0.792789	0.233878
538	0.793425	0.233878
539	0.794274	0.233769
540	0.794698	0.233878
541	0.795122	0.233987
542	0.796288	0.233878
543	0.796819	0.234205
544	0.797031	0.233987
545	0.797985	0.234423
546	0.798515	0.234423
547	0.798621	0.234423
548	0.799258	0.234967
549	0.800106	0.235403
550	0.800954	0.235294
551	0.801485	0.235512
552	0.802121	0.23573
553	0.802333	0.235512
554	0.802757	0.235403
555	0.803075	0.235076
556	0.80403	0.235185
557	0.804242	0.235185
558	0.804772	0.235185
559	0.805408	0.235076
560	0.805832	0.234967
561	0.806575	0.235185
562	0.807105	0.235076
563	0.807741	0.234749
564	0.80859	0.234641
565	0.809544	0.234096
566	0.809862	0.23366
567	0.810392	0.233878
568	0.811029	0.234205
569	0.812195	0.233987
570	0.812831	0.233878
571	0.813362	0.234096
572	0.814104	0.233987
573	0.81474	0.234096
574	0.815164	0.234096
575	0.815695	0.23366
576	0.816119	0.233769
577	0.816543	0.23366
578	0.817073	0.233769
579	0.818346	0.233551
580	0.818982	0.233224
581	0.819936	0.233224
582	0.820361	0.233224
583	0.820573	0.232789
584	0.821527	0.233007
585	0.821633	0.233224
586	0.821951	0.233115
587	0.8228	0.233442
588	0.823966	0.233224
589	0.824284	0.23366
590	0.825345	0.23366
591	0.826617	0.233769
592	0.827147	0.233442
593	0.827572	0.23366
594	0.82789	0.233551
595	0.828738	0.23366
596	0.829586	0.233442
597	0.829905	0.233224
598	0.830859	0.233442
599	0.832025	0.23366
600	0.832131	0.23366
601	0.83245	0.233551
602	0.83298	0.233769
603	0.833828	0.233878
604	0.834783	0.233333
605	0.835207	0.233442
606	0.835525	0.233442
607	0.836585	0.233442
608	0.83754	0.233551
609	0.838282	0.233551
610	0.8386	0.233224
611	0.839236	0.233115
612	0.839661	0.233007
613	0.839873	0.233115
614	0.840509	0.233007
615	0.841251	0.232789
616	0.842206	0.232789
617	0.842312	0.232789
618	0.843054	0.23268
619	0.844221	0.232898
620	0.845069	0.232789
621	0.845811	0.233007
622	0.846235	0.232789
623	0.846766	0.232571
624	0.847084	0.232789
625	0.847296	0.232571
626	0.848144	0.232789
627	0.848462	0.233115
628	0.848887	0.232898
629	0.850159	0.23268
630	0.850795	0.232462
631	0.850901	0.232462
632	0.851856	0.232353
633	0.852704	0.232353
634	0.853234	0.232135
635	0.853446	0.232135
636	0.854189	0.232353
637	0.855037	0.232353
638	0.855567	0.232026
639	0.856522	0.231917
640	0.857582	0.232026
641	0.858324	0.232244
642	0.858961	0.231808
643	0.859597	0.23159
644	0.860445	0.231155
645	0.86087	0.231046
646	0.861188	0.230937
647	0.861612	0.230719
648	0.86246	0.230283
649	0.863097	0.230501
650	0.863521	0.230283
651	0.863733	0.230283
652	0.864475	0.230392
653	0.864899	0.230283
654	0.865111	0.230065
655	0.86596	0.230065
656	0.86649	0.229956
657	0.866808	0.230065
658	0.867444	0.230174
659	0.868187	0.230174
660	0.869035	0.229847
661	0.869459	0.229956
662	0.87052	0.229412
663	0.871262	0.228867
664	0.872004	0.228758
665	0.872216	0.228867
666	0.872534	0.228867
667	0.873489	0.228758
668	0.873807	0.229085
669	0.874761	0.228649
670	0.874867	0.228322
671	0.875398	0.228214
672	0.875716	0.228105
673	0.876246	0.227887
674	0.877306	0.227342
675	0.877943	0.227233
676	0.879215	0.227233
677	0.879639	0.227015
678	0.880276	0.226797
679	0.880912	0.226688
680	0.881442	0.226688
681	0.881972	0.226362
682	0.882503	0.226471
683	0.883457	0.226035
684	0.883881	0.226471
685	0.884624	0.226144
686	0.88526	0.226144
687	0.885578	0.226253
688	0.88632	0.225708
689	0.887063	0.226035
690	0.887381	0.226144
691	0.887911	0.226471
692	0.888865	0.226362
693	0.889183	0.226035
694	0.890562	0.225926
695	0.890774	0.225817
696	0.89141	0.225817
697	0.891835	0.22549
698	0.892471	0.224837
699	0.893107	0.224837
700	0.893637	0.22451
701	0.894274	0.224292
702	0.894804	0.224183
703	0.895546	0.224619
704	0.895758	0.224401
705	0.896076	0.224292
706	0.896925	0.224074
707	0.897243	0.223747
708	0.897879	0.223747
709	0.899046	0.22342
710	0.899046	0.222985
711	0.89947	0.222985
712	0.9	0.222985
713	0.900318	0.222985
714	0.900636	0.222658
715	0.90106	0.222767
716	0.901697	0.222658
717	0.902015	0.222331
718	0.902545	0.222113
719	0.903287	0.222004
720	0.903818	0.222331
721	0.904454	0.222222
722	0.904878	0.221786
723	0.905408	0.221786
724	0.905832	0.22146
725	0.905938	0.221024
726	0.906681	0.220588
727	0.907529	0.220697
728	0.907847	0.221024
729	0.908378	0.221133
730	0.90859	0.221133
731	0.908908	0.220806
732	0.909332	0.221024
733	0.909968	0.220915
734	0.910604	0.220479
735	0.911559	0.220261
736	0.912407	0.220261
737	0.912831	0.220044
738	0.913468	0.220153
739	0.913998	0.220153
740	0.914422	0.220261
741	0.915164	0.220153
742	0.915695	0.219935
743	0.916119	0.219717
744	0.916861	0.219826
745	0.917815	0.219826
746	0.918558	0.219499
747	0.919194	0.219281
748	0.919618	0.219063
749	0.920361	0.218954
750	0.921315	0.218736
751	0.921845	0.218845
752	0.922269	0.218627
753	0.922694	0.218519
754	0.923224	0.218301
755	0.92333	0.218083
756	0.924072	0.218301
757	0.924814	0.217974
758	0.925451	0.217865
759	0.925557	0.217538
760	0.925981	0.217429
761	0.926193	0.216993
762	0.926935	0.216885
763	0.927678	0.216667
764	0.92842	0.216449
765	0.928844	0.216122
766	0.92895	0.216122
767	0.929268	0.215686
768	0.929905	0.215251
769	0.930223	0.215251
770	0.930541	0.215142
771	0.931071	0.215251
772	0.931919	0.215033
773	0.932238	0.215251
774	0.932874	0.214924
775	0.933192	0.215033
776	0.933616	0.214924
777	0.93404	0.214706
778	0.934571	0.214597
779	0.935207	0.21427
780	0.935419	0.214052
781	0.935525	0.213834
782	0.936055	0.213617
783	0.936373	0.213725
784	0.936585	0.213508
785	0.937222	0.213617
786	0.937858	0.213399
787	0.937964	0.21329
788	0.938494	0.213072
789	0.939236	0.213072
790	0.939979	0.212636
791	0.940191	0.212745
792	0.940509	0.212527
793	0.940827	0.212309
794	0.941676	0.212092
795	0.941782	0.211656
796	0.9421	0.211438
797	0.942418	0.211547
798	0.94316	0.211547
799	0.943478	0.211874
800	0.943902	0.211656
801	0.944327	0.211656
802	0.944751	0.211656
803	0.945599	0.211438
804	0.945917	0.211111
805	0.946341	0.210784
806	0.94666	0.210349
807	0.94719	0.210675
808	0.947614	0.210675
809	0.947826	0.21024
810	0.948038	0.210022
811	0.948674	0.209804
812	0.949099	0.209695
813	0.949841	0.209477
814	0.950159	0.209477
815	0.950265	0.209259
816	0.950583	0.209259
817	0.950901	0.209368
818	0.95122	0.209477
819	0.951644	0.209477
820	0.952386	0.209477
821	0.952492	0.209041
822	0.95281	0.208606
823	0.953022	0.208715
824	0.953446	0.208388
825	0.953765	0.20817
826	0.954295	0.207952
827	0.954719	0.207952
828	0.955037	0.207734
829	0.955249	0.207625
830	0.955673	0.207843
831	0.955992	0.207952
832	0.95631	0.20817
833	0.956734	0.208061
834	0.957794	0.208061
835	0.958006	0.207625
836	0.958431	0.207625
837	0.958643	0.207516
838	0.959385	0.207298
839	0.959385	0.20719
840	0.959597	0.207081
841	0.959915	0.206972
842	0.960127	0.207081
843	0.960445	0.206972
844	0.960551	0.207081
845	0.9614	0.206754
846	0.961718	0.206754
847	0.96193	0.206645
848	0.962248	0.206536
849	0.96246	0.206318
850	0.962778	0.205882
851	0.963203	0.205882
852	0.963521	0.205882
853	0.963627	0.205664
854	0.963839	0.205773
855	0.964157	0.205447
856	0.964369	0.20512
857	0.964687	0.20512
858	0.965005	0.20512
859	0.965323	0.20512
860	0.965748	0.20512
861	0.965748	0.204902
862	0.96596	0.204793
863	0.966596	0.204575
864	0.967232	0.204248
865	0.967762	0.204357
866	0.968081	0.204684
867	0.968187	0.204793
868	0.968611	0.204466
869	0.969035	0.204031
870	0.969035	0.203922
871	0.969565	0.203813
872	0.969671	0.203486
873	0.970201	0.203595
874	0.97052	0.203268
875	0.970626	0.203268
876	0.970626	0.203268
877	0.970838	0.202832
878	0.97158	0.202941
879	0.971898	0.202723
880	0.972004	0.202505
881	0.972004	0.202397
882	0.972641	0.202397
883	0.972853	0.20207
884	0.973171	0.201852
885	0.973383	0.201307
886	0.973701	0.201198
887	0.974125	0.201198
888	0.974655	0.201198
889	0.974973	0.20098
890	0.975292	0.200871
891	0.97561	0.200654
892	0.975928	0.200763
893	0.976034	0.200545
894	0.976458	0.200436
895	0.97667	0.2
896	0.976776	0.199564
897	0.976882	0.198802
898	0.977094	0.198584
899	0.977306	0.198257
900	0.977519	0.198039
901	0.977625	0.19793
902	0.977837	0.197386
903	0.977837	0.197712
904	0.978155	0.197495
905	0.978579	0.197495
906	0.978579	0.197495
907	0.978685	0.197277
908	0.979321	0.19695
909	0.979639	0.196841
910	0.979852	0.196514
911	0.980064	0.196514
912	0.980382	0.196296
913	0.9807	0.196296
914	0.9807	0.196405
915	0.9807	0.196514
916	0.9807	0.196623
917	0.980912	0.196514
918	0.981336	0.196405
919	0.981654	0.196623
920	0.981972	0.196623
921	0.982078	0.196623
922	0.982078	0.196623
923	0.982397	0.196405
924	0.982397	0.196078
925	0.982609	0.196405
926	0.982927	0.196296
927	0.983245	0.196187
928	0.983351	0.196078
929	0.983351	0.195861
930	0.983669	0.196187
931	0.983881	0.196296
932	0.984305	0.196078
933	0.984411	0.195861
934	0.984517	0.195534
935	0.984624	0.195534
936	0.984836	0.195534
937	0.985048	0.195425
938	0.985154	0.195098
939	0.985366	0.19488
940	0.985472	0.194771
941	0.985578	0.194662
942	0.985684	0.194662
943	0.98579	0.194662
944	0.986002	0.194336
945	0.986108	0.194336
946	0.98632	0.1939
947	0.986426	0.194118
948	0.986532	0.194009
949	0.986532	0.194118
950	0.986638	0.194009
951	0.986744	0.194336
952	0.987275	0.194227
953	0.987275	0.194118
954	0.987381	0.1939
955	0.987381	0.193464
956	0.987487	0.193355
957	0.987487	0.193464
958	0.987487	0.193464
959	0.987593	0.193246
960	0.987911	0.192919
961	0.988229	0.19281
962	0.988441	0.192919
963	0.988653	0.192919
964	0.988971	0.192919
965	0.989077	0.19281
966	0.989077	0.19281
967	0.989183	0.192593
968	0.989183	0.19281
969	0.989502	0.193028
970	0.98982	0.193028
971	0.990032	0.193028
972	0.99035	0.193028
973	0.990456	0.193028
974	0.990668	0.193246
975	0.990774	0.193137
976	0.99088	0.193246
977	0.99088	0.193246
978	0.990986	0.193246
979	0.990986	0.193028
980	0.990986	0.192919
981	0.990986	0.193028
982	0.991092	0.192484
983	0.991304	0.192266
984	0.99141	0.192157
985	0.991516	0.192157
986	0.991516	0.192157
987	0.991516	0.192375
988	0.991729	0.192484
989	0.991941	0.191939
990	0.992047	0.191721
991	0.992153	0.191394
992	0.992153	0.191176
993	0.992365	0.190959
994	0.992365	0.190959
995	0.992577	0.190959
996	0.992577	0.19085
997	0.992577	0.190741
998	0.992577	0.190632
999	0.992683	0.190523
1000	0.992683	0.190414


==> fig/TOPN/Trends/random.txt <==
1	0.454401	0.111656
2	0.462672	0.115795
3	0.462354	0.11634
4	0.462566	0.117865
5	0.462672	0.118845
6	0.462672	0.12037
7	0.462142	0.120588
8	0.45737	0.120479
9	0.455673	0.120588
10	0.444008	0.119281
11	0.443902	0.116776
12	0.443902	0.116013
13	0.443902	0.114924
14	0.443902	0.115468
15	0.442418	0.114597
16	0.430117	0.115033
17	0.419088	0.113399
18	0.419088	0.113399
19	0.419088	0.114379
20	0.41877	0.113943
21	0.418558	0.114488
22	0.418558	0.115251
23	0.418664	0.115251
24	0.419194	0.114924
25	0.419406	0.115142
26	0.419512	0.115795
27	0.419406	0.116231
28	0.418876	0.116449
29	0.419088	0.116231
30	0.418876	0.115795
31	0.419512	0.115359
32	0.4193	0.115142
33	0.419724	0.115251
34	0.419724	0.115904
35	0.4193	0.115577
36	0.419512	0.115359
37	0.419512	0.115142
38	0.419512	0.114597
39	0.424072	0.114597
40	0.423436	0.114488
41	0.423436	0.114379
42	0.424496	0.114379
43	0.423542	0.115142
44	0.423966	0.115251
45	0.423648	0.115468
46	0.42386	0.115251
47	0.424284	0.115359
48	0.425027	0.115686
49	0.426723	0.115904
50	0.429586	0.116231
51	0.433404	0.117102
52	0.438388	0.117102
53	0.432556	0.116993
54	0.43245	0.117102
55	0.432556	0.116776
56	0.434252	0.11732
57	0.43404	0.117756
58	0.433828	0.117756
59	0.43404	0.117865
60	0.433616	0.117647
61	0.433616	0.117429
62	0.43351	0.117211
63	0.43351	0.116885
64	0.433404	0.116885
65	0.433404	0.116885
66	0.433722	0.116776
67	0.434995	0.117102
68	0.435631	0.116885
69	0.436585	0.116885
70	0.4386	0.116667
71	0.439873	0.116776
72	0.441782	0.116776
73	0.443796	0.116667
74	0.444539	0.116776
75	0.446023	0.116667
76	0.449099	0.116993
77	0.453871	0.117211
78	0.456204	0.117102
79	0.458006	0.117102
80	0.457688	0.117102
81	0.457582	0.117102
82	0.454401	0.11732
83	0.452704	0.117102
84	0.451007	0.117756
85	0.450265	0.118192
86	0.449629	0.11841
87	0.449735	0.119063
88	0.450583	0.119608
89	0.452704	0.12037
90	0.454931	0.121024
91	0.456734	0.121024
92	0.458431	0.121133
93	0.460551	0.120697
94	0.46246	0.121133
95	0.464263	0.121786
96	0.466596	0.122331
97	0.469247	0.122549
98	0.472004	0.122767
99	0.473807	0.123203
100	0.47614	0.12342
101	0.478049	0.124183
102	0.479427	0.124619
103	0.481336	0.12549
104	0.484517	0.125926
105	0.486002	0.126797
106	0.488971	0.127669
107	0.494168	0.128431
108	0.497561	0.129303
109	0.50053	0.129739
110	0.503181	0.130283
111	0.505726	0.130937
112	0.50859	0.13159
113	0.509862	0.132026
114	0.512831	0.132353
115	0.516967	0.134205
116	0.520042	0.135294
117	0.521951	0.136492
118	0.52439	0.137582
119	0.526829	0.137908
120	0.529799	0.139216
121	0.533192	0.140087
122	0.535949	0.141176
123	0.538494	0.141721
124	0.540403	0.143137
125	0.543796	0.144771
126	0.546341	0.145534
127	0.548674	0.146187
128	0.550053	0.146078
129	0.551538	0.147059
130	0.553552	0.147603
131	0.554083	0.147712
132	0.553659	0.147821
133	0.553552	0.148366
134	0.554295	0.148693
135	0.555037	0.149455
136	0.556204	0.150109
137	0.556734	0.150327
138	0.555992	0.151416
139	0.553022	0.151198
140	0.553446	0.151961
141	0.552492	0.15305
142	0.552598	0.152505
143	0.551538	0.15305
144	0.550053	0.152941
145	0.549417	0.152288
146	0.549417	0.152397
147	0.549417	0.15305
148	0.549205	0.15305
149	0.549099	0.153813
150	0.548674	0.153704
151	0.548144	0.153595
152	0.548887	0.153922
153	0.549417	0.154357
154	0.549311	0.154575
155	0.549841	0.154575
156	0.550689	0.154575
157	0.550901	0.15512
158	0.55122	0.155229
159	0.550795	0.155229
160	0.551644	0.155447
161	0.551432	0.155229
162	0.552174	0.155991
163	0.553552	0.156754
164	0.55334	0.156427
165	0.555143	0.156754
166	0.555567	0.157081
167	0.556522	0.157407
168	0.557476	0.15719
169	0.558324	0.158061
170	0.559067	0.158388
171	0.559173	0.158824
172	0.559385	0.159804
173	0.562354	0.159695
174	0.563627	0.16024
175	0.565429	0.160458
176	0.567869	0.16122
177	0.568611	0.161111
178	0.569883	0.161438
179	0.57105	0.161983
180	0.571368	0.161874
181	0.573065	0.162418
182	0.573913	0.163181
183	0.576458	0.164052
184	0.578049	0.163834
185	0.579003	0.163725
186	0.579533	0.165251
187	0.581866	0.166449
188	0.583775	0.166449
189	0.58526	0.166885
190	0.585896	0.167102
191	0.58685	0.168301
192	0.587805	0.168845
193	0.588547	0.169172
194	0.591198	0.16939
195	0.591304	0.169172
196	0.592365	0.16939
197	0.594062	0.170044
198	0.59491	0.170806
199	0.595652	0.171242
200	0.596501	0.171786
201	0.598197	0.172549
202	0.599258	0.17342
203	0.599894	0.174183
204	0.601909	0.175599
205	0.602757	0.176797
206	0.60403	0.177887
207	0.605726	0.178214
208	0.606257	0.177778
209	0.607423	0.177669
210	0.60859	0.178105
211	0.609226	0.178649
212	0.61018	0.179194
213	0.61071	0.179194
214	0.612195	0.179194
215	0.613786	0.180283
216	0.614422	0.180828
217	0.615376	0.18061
218	0.616543	0.180828
219	0.620148	0.182244
220	0.621209	0.181917
221	0.621421	0.182135
222	0.623224	0.182898
223	0.62386	0.183224
224	0.625239	0.183878
225	0.625451	0.184314
226	0.627253	0.184205
227	0.627359	0.184749
228	0.628632	0.183878
229	0.629268	0.184096
230	0.629799	0.184967
231	0.629905	0.185294
232	0.630011	0.185621
233	0.630329	0.186166
234	0.631601	0.186383
235	0.63245	0.187037
236	0.63245	0.187037
237	0.632662	0.1878
238	0.633828	0.187364
239	0.634889	0.187582
240	0.635949	0.187473
241	0.636585	0.188344
242	0.63754	0.188453
243	0.6386	0.188889
244	0.639873	0.189216
245	0.639979	0.188998
246	0.640721	0.188889
247	0.640827	0.189107
248	0.641251	0.189434
249	0.641676	0.189869
250	0.641994	0.189869
251	0.642948	0.189978
252	0.644115	0.18976
253	0.644963	0.189651
254	0.644751	0.188889
255	0.645281	0.189434
256	0.645281	0.18976
257	0.646235	0.189325
258	0.646448	0.18976
259	0.645917	0.190305
260	0.646235	0.190741
261	0.64666	0.190959
262	0.647932	0.190959
263	0.648462	0.191176
264	0.649205	0.191176
265	0.649417	0.191394
266	0.650053	0.19183
267	0.650371	0.191721
268	0.650795	0.191939
269	0.650795	0.192048
270	0.652068	0.192266
271	0.652916	0.19281
272	0.653765	0.193028
273	0.654613	0.193355
274	0.655249	0.193355
275	0.655567	0.193682
276	0.655779	0.194118
277	0.657052	0.194009
278	0.656946	0.194336
279	0.657476	0.194662
280	0.65737	0.195969
281	0.657582	0.196514
282	0.658218	0.197277
283	0.658537	0.19695
284	0.658431	0.197168
285	0.658324	0.197386
286	0.659067	0.197712
287	0.659173	0.197821
288	0.660021	0.198366
289	0.660445	0.198584
290	0.66087	0.198584
291	0.660976	0.198911
292	0.660551	0.199237
293	0.661612	0.199455
294	0.661294	0.199891
295	0.661294	0.199782
296	0.662142	0.200109
297	0.66299	0.200327
298	0.663521	0.200436
299	0.664581	0.200545
300	0.665429	0.200871
301	0.665748	0.201307
302	0.666808	0.201198
303	0.668187	0.201307
304	0.668611	0.201961
305	0.669565	0.202614
306	0.669565	0.202288
307	0.670308	0.202288
308	0.670944	0.202505
309	0.670944	0.202941
310	0.672216	0.20305
311	0.672322	0.203159
312	0.672216	0.203595
313	0.672641	0.203922
314	0.673171	0.204031
315	0.673489	0.204575
316	0.674549	0.204575
317	0.674761	0.204902
318	0.675716	0.204902
319	0.676352	0.205556
320	0.676882	0.205229
321	0.677519	0.205556
322	0.678049	0.205882
323	0.678897	0.205773
324	0.679321	0.206209
325	0.679639	0.206754
326	0.679958	0.207298
327	0.679745	0.207625
328	0.679958	0.207843
329	0.6807	0.207843
330	0.681336	0.208279
331	0.68176	0.208715
332	0.682503	0.208606
333	0.682715	0.208932
334	0.682821	0.20915
335	0.683669	0.209586
336	0.684517	0.210349
337	0.685366	0.210131
338	0.685578	0.210566
339	0.685578	0.211002
340	0.68579	0.210893
341	0.686214	0.210893
342	0.686638	0.21122
343	0.687699	0.211656
344	0.688441	0.211765
345	0.688759	0.211765
346	0.688759	0.211874
347	0.689183	0.211765
348	0.689714	0.211983
349	0.690032	0.212418
350	0.691304	0.212418
351	0.691835	0.212854
352	0.692683	0.21329
353	0.692683	0.213508
354	0.693531	0.212963
355	0.69438	0.213399
356	0.695228	0.213617
357	0.695758	0.213943
358	0.696182	0.214488
359	0.696713	0.214706
360	0.697349	0.215142
361	0.697667	0.214924
362	0.698303	0.215033
363	0.699364	0.215577
364	0.7	0.215904
365	0.700636	0.216122
366	0.701485	0.216558
367	0.701803	0.216449
368	0.701591	0.216558
369	0.702015	0.216558
370	0.702439	0.216449
371	0.702863	0.216776
372	0.703287	0.21732
373	0.703499	0.217102
374	0.704348	0.217865
375	0.704666	0.218083
376	0.705302	0.217974
377	0.706257	0.217974
378	0.707105	0.217974
379	0.707423	0.218192
380	0.707423	0.218192
381	0.707529	0.217974
382	0.707529	0.217865
383	0.708271	0.218301
384	0.708908	0.218083
385	0.709014	0.218627
386	0.71018	0.219172
387	0.711029	0.219281
388	0.711665	0.219063
389	0.712407	0.218845
390	0.713256	0.219063
391	0.713998	0.219172
392	0.71474	0.218845
393	0.715058	0.219063
394	0.715695	0.219499
395	0.716331	0.219717
396	0.716967	0.219608
397	0.717815	0.219499
398	0.718134	0.219717
399	0.718346	0.219717
400	0.719088	0.220153
401	0.71983	0.220588
402	0.720891	0.221024
403	0.722163	0.221024
404	0.722694	0.221242
405	0.72333	0.221678
406	0.723966	0.221678
407	0.72439	0.221133
408	0.725027	0.221351
409	0.725239	0.222004
410	0.72492	0.222113
411	0.725557	0.222549
412	0.725981	0.222658
413	0.726299	0.222876
414	0.727253	0.222876
415	0.727996	0.222876
416	0.728102	0.222985
417	0.728208	0.223203
418	0.728314	0.223529
419	0.728844	0.222985
420	0.729268	0.223094
421	0.729799	0.223638
422	0.730435	0.223638
423	0.730541	0.223965
424	0.731071	0.224074
425	0.731707	0.223638
426	0.731707	0.223856
427	0.73245	0.224401
428	0.73298	0.22451
429	0.733404	0.224946
430	0.734358	0.225163
431	0.734571	0.22549
432	0.734783	0.225381
433	0.735101	0.225599
434	0.735525	0.225926
435	0.736479	0.226144
436	0.736691	0.226144
437	0.737222	0.226035
438	0.738282	0.225817
439	0.739236	0.226253
440	0.739236	0.226688
441	0.739343	0.226471
442	0.740403	0.226471
443	0.741569	0.226471
444	0.741994	0.226688
445	0.7421	0.227233
446	0.742524	0.22756
447	0.743478	0.227996
448	0.744115	0.228322
449	0.744751	0.228431
450	0.745281	0.22854
451	0.746023	0.228214
452	0.746978	0.228214
453	0.74772	0.227778
454	0.748356	0.227669
455	0.748993	0.227996
456	0.749735	0.227778
457	0.749947	0.227996
458	0.750265	0.228214
459	0.750371	0.228431
460	0.750795	0.229194
461	0.75122	0.228867
462	0.75228	0.228758
463	0.753022	0.228649
464	0.75334	0.228976
465	0.754083	0.229412
466	0.755037	0.229847
467	0.755673	0.230065
468	0.756204	0.22963
469	0.757264	0.230174
470	0.757688	0.230065
471	0.757794	0.230283
472	0.758324	0.230065
473	0.758537	0.229956
474	0.759173	0.22963
475	0.759703	0.230065
476	0.760764	0.229521
477	0.76087	0.22963
478	0.760976	0.229847
479	0.76193	0.229739
480	0.762142	0.229847
481	0.762566	0.229847
482	0.763097	0.230065
483	0.764157	0.229956
484	0.764687	0.230392
485	0.765005	0.230501
486	0.765429	0.23061
487	0.765536	0.230828
488	0.766066	0.230501
489	0.766808	0.23061
490	0.767762	0.230392
491	0.768081	0.231155
492	0.768399	0.230828
493	0.769035	0.230828
494	0.769671	0.230828
495	0.770414	0.231046
496	0.770732	0.231155
497	0.771156	0.231699
498	0.771898	0.232026
499	0.771898	0.231808
500	0.772322	0.231808
501	0.772747	0.231373
502	0.772853	0.231699
503	0.773383	0.232244
504	0.773595	0.232135
505	0.773701	0.231917
506	0.774443	0.231917
507	0.775822	0.232244
508	0.776034	0.232244
509	0.775928	0.232353
510	0.776246	0.232135
511	0.776564	0.232353
512	0.777943	0.232135
513	0.778049	0.232135
514	0.778473	0.231917
515	0.779003	0.231699
516	0.779852	0.231373
517	0.780276	0.231155
518	0.780488	0.231699
519	0.780912	0.231373
520	0.781124	0.230937
521	0.782185	0.230719
522	0.782609	0.230828
523	0.782927	0.23061
524	0.783669	0.230501
525	0.784199	0.230719
526	0.785048	0.230719
527	0.78526	0.230828
528	0.78579	0.230392
529	0.786957	0.23061
530	0.787169	0.23061
531	0.787699	0.230392
532	0.788653	0.229956
533	0.789396	0.229956
534	0.78982	0.230174
535	0.790774	0.22963
536	0.791304	0.22963
537	0.79141	0.229412
538	0.792047	0.228867
539	0.792683	0.228867
540	0.793319	0.22854
541	0.794062	0.228649
542	0.794592	0.228649
543	0.795334	0.228649
544	0.796182	0.228649
545	0.797031	0.228214
546	0.797349	0.228214
547	0.798091	0.228105
548	0.799046	0.227669
549	0.79947	0.227342
550	0.800636	0.226906
551	0.801379	0.227124
552	0.801591	0.22756
553	0.802015	0.227669
554	0.802651	0.227778
555	0.803499	0.22756
556	0.804878	0.22756
557	0.805832	0.227342
558	0.806257	0.227342
559	0.806575	0.227233
560	0.807211	0.227233
561	0.807847	0.22756
562	0.808271	0.22756
563	0.808908	0.227669
564	0.809756	0.227887
565	0.810074	0.228649
566	0.81071	0.228976
567	0.811241	0.228649
568	0.811877	0.228322
569	0.812619	0.227887
570	0.81368	0.227996
571	0.814422	0.227887
572	0.814952	0.227778
573	0.81527	0.22756
574	0.815483	0.227887
575	0.816649	0.227887
576	0.817391	0.227778
577	0.81824	0.227778
578	0.819406	0.227451
579	0.819724	0.22756
580	0.820361	0.227778
581	0.821845	0.227451
582	0.822163	0.227669
583	0.822481	0.227669
584	0.823224	0.227778
585	0.824072	0.227233
586	0.824602	0.227015
587	0.825451	0.226362
588	0.825769	0.22658
589	0.826193	0.226144
590	0.827572	0.226144
591	0.827996	0.226035
592	0.82895	0.226144
593	0.830011	0.225926
594	0.830541	0.225708
595	0.831283	0.225817
596	0.831813	0.225817
597	0.83245	0.225817
598	0.832768	0.225599
599	0.833934	0.225708
600	0.834677	0.225599
601	0.835737	0.225272
602	0.836267	0.225054
603	0.837116	0.225054
604	0.837858	0.225599
605	0.838388	0.22549
606	0.838918	0.225708
607	0.839236	0.226144
608	0.839873	0.225708
609	0.840403	0.22549
610	0.841463	0.22549
611	0.8421	0.225272
612	0.842736	0.225381
613	0.842948	0.225163
614	0.843478	0.225163
615	0.844115	0.225272
616	0.844645	0.225163
617	0.845069	0.22549
618	0.845917	0.22549
619	0.846766	0.225272
620	0.847402	0.225163
621	0.847932	0.224837
622	0.849099	0.225054
623	0.849841	0.224946
624	0.850159	0.224728
625	0.850265	0.224728
626	0.850901	0.224728
627	0.851432	0.22451
628	0.852174	0.224183
629	0.853128	0.224183
630	0.853765	0.224074
631	0.854507	0.224074
632	0.855143	0.223856
633	0.855779	0.223638
634	0.856098	0.22342
635	0.85684	0.22342
636	0.857264	0.223529
637	0.858006	0.223312
638	0.858961	0.223856
639	0.859279	0.223638
640	0.859703	0.223638
641	0.860127	0.223638
642	0.860976	0.223529
643	0.861294	0.223638
644	0.8614	0.223094
645	0.862248	0.223312
646	0.862884	0.223638
647	0.863415	0.22342
648	0.863839	0.22342
649	0.863945	0.22342
650	0.864475	0.223529
651	0.864369	0.22342
652	0.864581	0.223638
653	0.865323	0.22342
654	0.86596	0.223203
655	0.867126	0.222985
656	0.868081	0.223094
657	0.868293	0.222876
658	0.868929	0.223094
659	0.869883	0.22244
660	0.870414	0.222549
661	0.871156	0.222658
662	0.872534	0.222767
663	0.872959	0.222767
664	0.874125	0.222658
665	0.874761	0.222331
666	0.875186	0.222549
667	0.87614	0.222222
668	0.876882	0.222222
669	0.877413	0.222222
670	0.877731	0.222331
671	0.878579	0.222222
672	0.879427	0.221569
673	0.88017	0.221786
674	0.88123	0.221678
675	0.88176	0.221242
676	0.882609	0.221024
677	0.883563	0.220915
678	0.883881	0.221024
679	0.884411	0.221024
680	0.884836	0.221024
681	0.885472	0.221133
682	0.886108	0.221024
683	0.887275	0.220806
684	0.887593	0.220588
685	0.888017	0.220479
686	0.888759	0.220153
687	0.889183	0.220261
688	0.88929	0.219717
689	0.889926	0.219935
690	0.890668	0.220153
691	0.891622	0.220044
692	0.892365	0.219935
693	0.892683	0.219826
694	0.893637	0.219499
695	0.894274	0.219717
696	0.894804	0.219826
697	0.895758	0.219608
698	0.896501	0.219499
699	0.897455	0.219717
700	0.897985	0.219608
701	0.898303	0.219499
702	0.899046	0.219499
703	0.899682	0.219499
704	0.900212	0.219826
705	0.90053	0.220044
706	0.900848	0.220044
707	0.900954	0.219499
708	0.901485	0.219172
709	0.901909	0.219063
710	0.902333	0.219172
711	0.903287	0.219172
712	0.90403	0.219172
713	0.904772	0.21841
714	0.90562	0.217974
715	0.906469	0.217865
716	0.906787	0.217756
717	0.907211	0.217865
718	0.908271	0.217865
719	0.908696	0.217538
720	0.90912	0.217538
721	0.909756	0.216776
722	0.911135	0.216667
723	0.911453	0.216558
724	0.911877	0.216667
725	0.912513	0.216558
726	0.912725	0.216449
727	0.91315	0.216231
728	0.913362	0.216449
729	0.91368	0.216013
730	0.914104	0.216013
731	0.914422	0.215795
732	0.914846	0.215795
733	0.915589	0.215468
734	0.916119	0.214815
735	0.916543	0.214597
736	0.916755	0.214379
737	0.917285	0.21427
738	0.917709	0.214379
739	0.917922	0.214706
740	0.91824	0.214815
741	0.918664	0.214597
742	0.918982	0.214924
743	0.9193	0.214924
744	0.919512	0.214815
745	0.919936	0.214488
746	0.920467	0.214597
747	0.920467	0.214924
748	0.921103	0.214924
749	0.921315	0.214597
750	0.921739	0.214815
751	0.922269	0.214488
752	0.923224	0.214379
753	0.92386	0.214379
754	0.924178	0.21427
755	0.924708	0.214597
756	0.925345	0.21427
757	0.925875	0.214161
758	0.926193	0.213725
759	0.926405	0.213617
760	0.927041	0.213508
761	0.927466	0.213072
762	0.92789	0.21329
763	0.928738	0.212963
764	0.92895	0.212636
765	0.929162	0.212418
766	0.929586	0.212636
767	0.929692	0.212854
768	0.930223	0.212854
769	0.930541	0.212963
770	0.930965	0.213181
771	0.931283	0.213072
772	0.931919	0.212963
773	0.932874	0.212636
774	0.933404	0.212418
775	0.933722	0.212527
776	0.934146	0.212418
777	0.934464	0.212418
778	0.934995	0.212418
779	0.935843	0.212527
780	0.936161	0.212309
781	0.936585	0.212418
782	0.937222	0.212745
783	0.93754	0.212636
784	0.938176	0.212636
785	0.938494	0.212527
786	0.939024	0.212527
787	0.939449	0.2122
788	0.939873	0.212309
789	0.940403	0.211874
790	0.940721	0.211656
791	0.941039	0.211438
792	0.941676	0.21122
793	0.941994	0.211111
794	0.94263	0.211111
795	0.942948	0.210784
796	0.94369	0.210784
797	0.944115	0.210349
798	0.944433	0.210675
799	0.945175	0.210349
800	0.945387	0.21024
801	0.945917	0.210022
802	0.946235	0.209913
803	0.94666	0.209804
804	0.94719	0.209259
805	0.947402	0.208824
806	0.948038	0.208715
807	0.948356	0.208824
808	0.948993	0.208824
809	0.949205	0.20915
810	0.949523	0.208932
811	0.949947	0.208932
812	0.950265	0.208932
813	0.950689	0.208715
814	0.950901	0.208497
815	0.951326	0.20817
816	0.95175	0.207843
817	0.95228	0.207734
818	0.952386	0.207734
819	0.952704	0.207734
820	0.953128	0.207952
821	0.95334	0.207734
822	0.953552	0.207625
823	0.953552	0.207516
824	0.953765	0.207298
825	0.954295	0.20719
826	0.954719	0.207298
827	0.955037	0.206972
828	0.955673	0.206754
829	0.956098	0.206645
830	0.95631	0.206427
831	0.956946	0.206209
832	0.957158	0.206318
833	0.957688	0.206209
834	0.958112	0.2061
835	0.958431	0.206209
836	0.958643	0.205991
837	0.959067	0.205882
838	0.959173	0.205773
839	0.959385	0.205229
840	0.959703	0.205338
841	0.960127	0.205229
842	0.960445	0.205338
843	0.961188	0.205229
844	0.961506	0.205338
845	0.961824	0.205229
846	0.962354	0.20512
847	0.96246	0.20512
848	0.962566	0.204684
849	0.962672	0.204793
850	0.962778	0.204357
851	0.962778	0.204248
852	0.962884	0.204357
853	0.96299	0.204357
854	0.96299	0.204139
855	0.963415	0.203922
856	0.963733	0.204031
857	0.963839	0.203922
858	0.964051	0.203813
859	0.964157	0.203595
860	0.964793	0.204031
861	0.965111	0.203704
862	0.965642	0.203486
863	0.966066	0.203159
864	0.966384	0.203159
865	0.966596	0.203268
866	0.966808	0.202941
867	0.96702	0.202723
868	0.967444	0.202614
869	0.967762	0.202614
870	0.968187	0.202288
871	0.968505	0.201852
872	0.968717	0.201743
873	0.968823	0.201743
874	0.968929	0.201852
875	0.969141	0.20207
876	0.969565	0.20207
877	0.969777	0.202179
878	0.969989	0.201961
879	0.970201	0.201743
880	0.970414	0.201416
881	0.97105	0.201525
882	0.971156	0.201307
883	0.971156	0.201307
884	0.971156	0.201198
885	0.97158	0.20098
886	0.971686	0.200545
887	0.97211	0.200109
888	0.972322	0.199782
889	0.972534	0.199891
890	0.972747	0.199455
891	0.972959	0.199237
892	0.973065	0.199129
893	0.973383	0.199129
894	0.973701	0.198911
895	0.973913	0.198802
896	0.974125	0.198584
897	0.974549	0.198475
898	0.974655	0.198693
899	0.974761	0.198911
900	0.97508	0.198802
901	0.975504	0.198257
902	0.97561	0.198148
903	0.975822	0.198039
904	0.97614	0.197603
905	0.976246	0.197495
906	0.97667	0.19695
907	0.97667	0.196841
908	0.976882	0.196514
909	0.9772	0.195969
910	0.9772	0.195861
911	0.977413	0.195643
912	0.977943	0.195316
913	0.977943	0.195098
914	0.977837	0.195207
915	0.977943	0.195098
916	0.978155	0.19488
917	0.978261	0.194771
918	0.978579	0.194771
919	0.979003	0.194553
920	0.979215	0.194118
921	0.979215	0.194336
922	0.979321	0.194009
923	0.979427	0.193791
924	0.979745	0.194009
925	0.979852	0.194009
926	0.980064	0.193573
927	0.980064	0.193573
928	0.980594	0.193246
929	0.9807	0.193355
930	0.980912	0.193682
931	0.981124	0.193791
932	0.981336	0.194009
933	0.98176	0.1939
934	0.981972	0.193682
935	0.982078	0.193791
936	0.982291	0.193791
937	0.982291	0.1939
938	0.982397	0.193682
939	0.982609	0.193682
940	0.982715	0.193682
941	0.982821	0.193464
942	0.982927	0.193355
943	0.983245	0.193246
944	0.983775	0.193028
945	0.983881	0.193355
946	0.984411	0.193137
947	0.984517	0.193137
948	0.984624	0.193246
949	0.98473	0.193355
950	0.985472	0.193028
951	0.985896	0.192702
952	0.985896	0.192702
953	0.986214	0.192484
954	0.986214	0.192593
955	0.986426	0.192702
956	0.986638	0.19281
957	0.986744	0.192702
958	0.986957	0.192375
959	0.987381	0.192375
960	0.987487	0.192484
961	0.988123	0.192157
962	0.988123	0.192266
963	0.988335	0.192157
964	0.988441	0.192048
965	0.988547	0.19183
966	0.988759	0.191612
967	0.988865	0.19183
968	0.988971	0.192048
969	0.98929	0.192266
970	0.989502	0.192266
971	0.98982	0.192048
972	0.989926	0.19183
973	0.989926	0.19183
974	0.990244	0.191612
975	0.990244	0.191176
976	0.990244	0.191068
977	0.990244	0.191068
978	0.990456	0.191068
979	0.990456	0.19085
980	0.990562	0.191068
981	0.990562	0.19085
982	0.990562	0.190741
983	0.990562	0.19085
984	0.99088	0.190959
985	0.99088	0.191068
986	0.99088	0.191068
987	0.990986	0.19085
988	0.991198	0.19085
989	0.991304	0.190741
990	0.991304	0.190632
991	0.991516	0.190523
992	0.991729	0.190523
993	0.991729	0.190632
994	0.991835	0.190741
995	0.991835	0.190741
996	0.991835	0.190523
997	0.991941	0.190523
998		
999		
1000		

